A forward differential deep learning-based algorithm for solving high-dimensional nonlinear backward stochastic differential equations

In this work, we present a novel forward differential deep learning-based algorithm for solving high-dimensional nonlinear backward stochastic differential equations (BSDEs). Motivated by the fact that differential deep learning can efficiently approximate the labels and their derivatives with respect to inputs, we transform the BSDE problem into a differential deep learning problem. This is done by leveraging Malliavin calculus, resulting in a system of BSDEs. The unknown solution of the BSDE system is a triple of processes $(Y, Z, \Gamma)$, representing the solution, its gradient, and the Hessian matrix. The main idea of our algorithm is to discretize the integrals using the Euler-Maruyama method and approximate the unknown discrete solution triple using three deep neural networks. The parameters of these networks are then optimized by globally minimizing a differential learning loss function, which is novelty defined as a weighted sum of the dynamics of the discretized system of BSDEs. Through various high-dimensional examples, we demonstrate that our proposed scheme is more efficient in terms of accuracy and computation time compared to other contemporary forward deep learning-based methodologies.

==> Figures/Example1/d1/vareps_Gamma.dat <==
0.0000 8.53215922e+00 1.40260636e+01 3.03825487e+00 1.47584057e-01 1.50597705e-01 1.44570409e-01
0.0312 2.05217953e+00 2.12571662e+00 1.97864243e+00 7.62814425e-02 7.93663437e-02 7.31965413e-02
0.0625 1.50544240e+00 1.54785278e+00 1.46303203e+00 5.80967456e-02 6.04738826e-02 5.57196086e-02
0.0938 1.07091192e+00 1.10174429e+00 1.04007955e+00 4.43091735e-02 4.60585145e-02 4.25598325e-02
0.1250 8.13906741e-01 8.43089180e-01 7.84724302e-01 3.63820679e-02 3.75209979e-02 3.52431380e-02
0.1562 6.54320222e-01 6.73219823e-01 6.35420621e-01 3.19447083e-02 3.29751259e-02 3.09142908e-02
0.1875 5.35298917e-01 5.54476700e-01 5.16121133e-01 2.91944671e-02 2.98169850e-02 2.85719493e-02
0.2188 4.55630246e-01 4.70362778e-01 4.40897714e-01 2.74363300e-02 2.79208531e-02 2.69518068e-02
0.2500 3.99745360e-01 4.13293700e-01 3.86197020e-01 2.65687319e-02 2.71198305e-02 2.60176332e-02
0.2812 3.56714386e-01 3.70353569e-01 3.43075202e-01 2.59979611e-02 2.66686818e-02 2.53272404e-02
0.3125 3.21607724e-01 3.32006171e-01 3.11209277e-01 2.60082446e-02 2.65774181e-02 2.54390711e-02
0.3438 3.02512121e-01 3.12765432e-01 2.92258811e-01 2.67511103e-02 2.74257214e-02 2.60764992e-02
0.3750 2.83907291e-01 2.93780033e-01 2.74034550e-01 2.72451667e-02 2.81295282e-02 2.63608052e-02
0.4062 2.73746020e-01 2.83198491e-01 2.64293548e-01 2.85601242e-02 2.95967381e-02 2.75235102e-02
0.4375 2.68476173e-01 2.80870001e-01 2.56082346e-01 3.01215142e-02 3.13159894e-02 2.89270390e-02
0.4688 2.65965568e-01 2.74922536e-01 2.57008599e-01 3.14734129e-02 3.24988874e-02 3.04479384e-02
0.5000 2.66104704e-01 2.71825807e-01 2.60383601e-01 3.34996250e-02 3.45210372e-02 3.24782127e-02
0.5312 2.69514892e-01 2.73222625e-01 2.65807158e-01 3.50279205e-02 3.60438750e-02 3.40119659e-02
0.5625 2.68868223e-01 2.77268154e-01 2.60468291e-01 3.69843028e-02 3.82848973e-02 3.56837084e-02
0.5938 2.67494848e-01 2.75643491e-01 2.59346206e-01 3.85968886e-02 4.01263631e-02 3.70674142e-02
0.6250 2.70170680e-01 2.80049529e-01 2.60291830e-01 4.03230477e-02 4.18233452e-02 3.88227502e-02
0.6562 2.70676297e-01 2.81334123e-01 2.60018471e-01 4.25773911e-02 4.40919965e-02 4.10627857e-02
0.6875 2.72906086e-01 2.86835015e-01 2.58977156e-01 4.46507949e-02 4.63683343e-02 4.29332555e-02
0.7188 2.73904878e-01 2.84967839e-01 2.62841917e-01 4.70742837e-02 4.84631383e-02 4.56854290e-02
0.7500 2.71316102e-01 2.82003819e-01 2.60628385e-01 4.87336934e-02 5.02242155e-02 4.72431712e-02
0.7812 2.69379443e-01 2.80030975e-01 2.58727910e-01 5.03817171e-02 5.17528717e-02 4.90105625e-02
0.8125 2.65945053e-01 2.74767401e-01 2.57122706e-01 5.17498340e-02 5.28532252e-02 5.06464429e-02
0.8438 2.64001691e-01 2.74641575e-01 2.53361807e-01 5.34352165e-02 5.45529416e-02 5.23174913e-02
0.8750 2.58478916e-01 2.66641249e-01 2.50316582e-01 5.48619792e-02 5.57349022e-02 5.39890562e-02
0.9062 2.53394838e-01 2.59936581e-01 2.46853094e-01 5.61835703e-02 5.70259407e-02 5.53411998e-02
0.9375 2.48336200e-01 2.55330888e-01 2.41341513e-01 5.73140450e-02 5.86045740e-02 5.60235160e-02
0.9688 2.40947397e-01 2.48463294e-01 2.33431501e-01 5.77873759e-02 5.92271206e-02 5.63476312e-02
1.0000 2.33290972e-01 2.39613667e-01 2.26968277e-01 5.80322064e-02 5.95462794e-02 5.65181335e-02
1.0312 2.25420257e-01 2.31014186e-01 2.19826329e-01 5.84005438e-02 5.95447307e-02 5.72563569e-02
1.0625 2.16361082e-01 2.21400565e-01 2.11321598e-01 5.85406870e-02 5.98871329e-02 5.71942410e-02
1.0938 2.07074744e-01 2.11546173e-01 2.02603314e-01 5.83069574e-02 5.94697181e-02 5.71441967e-02
1.1250 1.99923299e-01 2.04666913e-01 1.95179685e-01 5.83616927e-02 5.98321159e-02 5.68912695e-02
1.1562 1.90772170e-01 1.95351965e-01 1.86192374e-01 5.78171574e-02 5.93425838e-02 5.62917309e-02
1.1875 1.81377493e-01 1.85515544e-01 1.77239442e-01 5.70569437e-02 5.84641103e-02 5.56497771e-02
1.2188 1.72967155e-01 1.76809008e-01 1.69125302e-01 5.64515691e-02 5.78718388e-02 5.50312995e-02
1.2500 1.63892943e-01 1.68252357e-01 1.59533528e-01 5.54430913e-02 5.68956872e-02 5.39904954e-02
1.2812 1.54679477e-01 1.58663477e-01 1.50695478e-01 5.42332198e-02 5.55417804e-02 5.29246593e-02
1.3125 1.44169097e-01 1.47546264e-01 1.40791929e-01 5.22595711e-02 5.32659636e-02 5.12531787e-02
1.3438 1.34593663e-01 1.37561273e-01 1.31626053e-01 5.05103555e-02 5.14663337e-02 4.95543772e-02
1.3750 1.25703146e-01 1.29275380e-01 1.22130911e-01 4.88880206e-02 5.00999494e-02 4.76760918e-02
1.4062 1.17106415e-01 1.20678324e-01 1.13534507e-01 4.70686957e-02 4.82814884e-02 4.58559030e-02
1.4375 1.08081860e-01 1.10674145e-01 1.05489575e-01 4.48611517e-02 4.58179778e-02 4.39043255e-02
1.4688 9.93039183e-02 1.01844023e-01 9.67638141e-02 4.23680864e-02 4.32717887e-02 4.14643841e-02
1.5000 9.04848516e-02 9.29522766e-02 8.80174266e-02 3.97044014e-02 4.05590161e-02 3.88497867e-02
1.5312 8.22058842e-02 8.43798520e-02 8.00319163e-02 3.70155856e-02 3.77403672e-02 3.62908040e-02
1.5625 7.42755637e-02 7.63117192e-02 7.22394081e-02 3.43040157e-02 3.50139903e-02 3.35940411e-02
1.5938 6.62210375e-02 6.80172623e-02 6.44248127e-02 3.12299708e-02 3.18583757e-02 3.06015658e-02
1.6250 5.87906733e-02 6.07105998e-02 5.68707469e-02 2.83226376e-02 2.90310267e-02 2.76142486e-02
1.6562 5.13821706e-02 5.30754998e-02 4.96888414e-02 2.52754049e-02 2.58941241e-02 2.46566857e-02
1.6875 4.43674721e-02 4.57127274e-02 4.30222167e-02 2.22487561e-02 2.27961800e-02 2.17013323e-02
1.7188 3.75072796e-02 3.86255615e-02 3.63889977e-02 1.91073209e-02 1.96122913e-02 1.86023505e-02
1.7500 3.12677128e-02 3.21591701e-02 3.03762555e-02 1.61461137e-02 1.65451490e-02 1.57470784e-02
1.7812 2.54090354e-02 2.59460056e-02 2.48720651e-02 1.33499768e-02 1.37246415e-02 1.29753120e-02
1.8125 2.00756479e-02 2.05788737e-02 1.95724222e-02 1.07196311e-02 1.09893166e-02 1.04499455e-02
1.8438 1.52526267e-02 1.56678363e-02 1.48374171e-02 8.31396542e-03 8.56026048e-03 8.06767037e-03
1.8750 1.09856957e-02 1.13390146e-02 1.06323767e-02 6.18413985e-03 6.38921861e-03 5.97906109e-03
1.9062 7.28928638e-03 7.51941405e-03 7.05915870e-03 4.33804155e-03 4.51572948e-03 4.16035363e-03
1.9375 4.33700951e-03 4.55956402e-03 4.11445500e-03 2.81312040e-03 2.95539683e-03 2.67084396e-03
1.9688 2.12230711e-03 2.28560084e-03 1.95901339e-03 1.64399548e-03 1.78238505e-03 1.50560590e-03
2.0000 7.41199788e-04 8.49890871e-04 6.32508705e-04 8.02724768e-04 8.95493575e-04 7.09955961e-04


==> Figures/Example1/d1/vareps_Y.dat <==
0.0000 4.06053290e-01 4.10009958e-01 4.02096622e-01 2.25302598e-02 2.35416577e-02 2.15188618e-02
0.0312 2.54132545e-01 2.57616364e-01 2.50648726e-01 9.71331373e-03 1.02778109e-02 9.14881659e-03
0.0625 1.68468238e-01 1.70117608e-01 1.66818868e-01 6.22388548e-03 6.61608415e-03 5.83168681e-03
0.0938 1.18064946e-01 1.19152091e-01 1.16977801e-01 4.91290763e-03 5.24910783e-03 4.57670743e-03
0.1250 8.74781586e-02 8.84216189e-02 8.65346983e-02 4.21264488e-03 4.49604238e-03 3.92924738e-03
0.1562 6.70525312e-02 6.80589812e-02 6.60460813e-02 3.70250414e-03 3.95487584e-03 3.45013244e-03
0.1875 5.27501665e-02 5.41146023e-02 5.13857307e-02 3.32114196e-03 3.55866550e-03 3.08361842e-03
0.2188 4.29878332e-02 4.41530848e-02 4.18225816e-02 2.93366516e-03 3.14154499e-03 2.72578532e-03
0.2500 3.56628895e-02 3.68306338e-02 3.44951452e-02 2.67723764e-03 2.88247337e-03 2.47200190e-03
0.2812 3.02118002e-02 3.12549018e-02 2.91686985e-02 2.47870078e-03 2.68008098e-03 2.27732059e-03
0.3125 2.61988571e-02 2.71042399e-02 2.52934743e-02 2.35793847e-03 2.63533023e-03 2.08054670e-03
0.3438 2.31610605e-02 2.39405076e-02 2.23816135e-02 2.22769282e-03 2.53078437e-03 1.92460127e-03
0.3750 2.11866627e-02 2.17769238e-02 2.05964015e-02 2.16348113e-03 2.47651061e-03 1.85045165e-03
0.4062 1.97323706e-02 2.05819817e-02 1.88827595e-02 2.11524211e-03 2.41663937e-03 1.81384486e-03
0.4375 1.87529145e-02 1.94721179e-02 1.80337111e-02 2.08249973e-03 2.37404500e-03 1.79095446e-03
0.4688 1.81740137e-02 1.91545490e-02 1.71934783e-02 2.10364287e-03 2.30065955e-03 1.90662620e-03
0.5000 1.80956332e-02 1.94087482e-02 1.67825182e-02 2.18271771e-03 2.47513184e-03 1.89030359e-03
0.5312 1.79459009e-02 1.92799623e-02 1.66118395e-02 2.22512240e-03 2.54694122e-03 1.90330359e-03
0.5625 1.82591837e-02 1.94450412e-02 1.70733262e-02 2.26327358e-03 2.54235294e-03 1.98419422e-03
0.5938 1.89832754e-02 2.05586304e-02 1.74079205e-02 2.36880376e-03 2.64523119e-03 2.09237634e-03
0.6250 1.98872177e-02 2.12830217e-02 1.84914137e-02 2.57038565e-03 2.80071047e-03 2.34006083e-03
0.6562 2.13180002e-02 2.39186189e-02 1.87173815e-02 2.69529072e-03 3.02678739e-03 2.36379405e-03
0.6875 2.26654166e-02 2.49830294e-02 2.03478039e-02 2.86196375e-03 3.23737146e-03 2.48655604e-03
0.7188 2.34259188e-02 2.59051362e-02 2.09467014e-02 2.94814967e-03 3.41062489e-03 2.48567445e-03
0.7500 2.48071250e-02 2.76250060e-02 2.19892440e-02 3.18349081e-03 3.77176352e-03 2.59521809e-03
0.7812 2.59849567e-02 2.91777142e-02 2.27921992e-02 3.46577556e-03 4.13147146e-03 2.80007966e-03
0.8125 2.76979070e-02 3.14039453e-02 2.39918687e-02 3.80517705e-03 4.58033135e-03 3.03002276e-03
0.8438 2.83844223e-02 3.32583242e-02 2.35105205e-02 3.97053575e-03 4.82177857e-03 3.11929294e-03
0.8750 2.88694195e-02 3.34238337e-02 2.43150054e-02 4.13812266e-03 4.87178214e-03 3.40446318e-03
0.9062 2.99189985e-02 3.42921397e-02 2.55458573e-02 4.46171020e-03 5.15075800e-03 3.77266240e-03
0.9375 3.06608779e-02 3.55692278e-02 2.57525281e-02 4.63013547e-03 5.28001022e-03 3.98026071e-03
0.9688 3.12938843e-02 3.53090933e-02 2.72786753e-02 4.92424192e-03 5.49855830e-03 4.34992554e-03
1.0000 3.16812275e-02 3.57180793e-02 2.76443757e-02 5.20574213e-03 5.72334551e-03 4.68813875e-03
1.0312 3.19881387e-02 3.64192855e-02 2.75569919e-02 5.47505780e-03 6.11353753e-03 4.83657807e-03
1.0625 3.27209646e-02 3.64104686e-02 2.90314605e-02 5.83186354e-03 6.41706587e-03 5.24666122e-03
1.0938 3.27617224e-02 3.61414533e-02 2.93819915e-02 6.08881838e-03 6.66816108e-03 5.50947568e-03
1.1250 3.25230157e-02 3.54075931e-02 2.96384383e-02 6.26689913e-03 6.80019027e-03 5.73360799e-03
1.1562 3.26572757e-02 3.57516568e-02 2.95628947e-02 6.49296688e-03 7.08544808e-03 5.90048568e-03
1.1875 3.18332125e-02 3.49644329e-02 2.87019920e-02 6.58515478e-03 7.18298979e-03 5.98731976e-03
1.2188 3.15498020e-02 3.45841406e-02 2.85154635e-02 6.72804699e-03 7.34807014e-03 6.10802385e-03
1.2500 3.02191589e-02 3.23871964e-02 2.80511215e-02 6.72601890e-03 7.26841345e-03 6.18362434e-03
1.2812 2.93630987e-02 3.14365602e-02 2.72896373e-02 6.75806059e-03 7.21928836e-03 6.29683281e-03
1.3125 2.81048667e-02 2.99495410e-02 2.62601923e-02 6.75380523e-03 7.15433059e-03 6.35327988e-03
1.3438 2.68222561e-02 2.88189232e-02 2.48255891e-02 6.64609945e-03 7.02295547e-03 6.26924344e-03
1.3750 2.59575399e-02 2.79812929e-02 2.39337868e-02 6.61567822e-03 7.06336207e-03 6.16799437e-03
1.4062 2.52602769e-02 2.71056297e-02 2.34149241e-02 6.56087534e-03 6.93736302e-03 6.18438765e-03
1.4375 2.41028404e-02 2.58086727e-02 2.23970080e-02 6.43107463e-03 6.79210813e-03 6.07004112e-03
1.4688 2.26569720e-02 2.43448650e-02 2.09690790e-02 6.22076122e-03 6.59344100e-03 5.84808144e-03
1.5000 2.10200110e-02 2.27203893e-02 1.93196328e-02 5.93352779e-03 6.26974795e-03 5.59730762e-03
1.5312 1.95441457e-02 2.09819049e-02 1.81063864e-02 5.61130913e-03 5.90276205e-03 5.31985621e-03
1.5625 1.82883587e-02 1.96238057e-02 1.69529117e-02 5.37105603e-03 5.64212501e-03 5.09998705e-03
1.5938 1.65208777e-02 1.78091179e-02 1.52326376e-02 4.97375648e-03 5.25120757e-03 4.69630539e-03
1.6250 1.49796763e-02 1.62287428e-02 1.37306097e-02 4.57970230e-03 4.83164773e-03 4.32775687e-03
1.6562 1.33837488e-02 1.44053668e-02 1.23621309e-02 4.16360563e-03 4.36174811e-03 3.96546314e-03
1.6875 1.18427278e-02 1.27023125e-02 1.09831432e-02 3.77514178e-03 3.94759408e-03 3.60268949e-03
1.7188 1.01777398e-02 1.08499949e-02 9.50548471e-03 3.30311491e-03 3.42097692e-03 3.18525289e-03
1.7500 8.71147336e-03 9.26487150e-03 8.15807523e-03 2.86414875e-03 2.96850529e-03 2.75979220e-03
1.7812 7.14791398e-03 7.51234748e-03 6.78348049e-03 2.37853073e-03 2.45511216e-03 2.30194930e-03
1.8125 5.69539987e-03 6.02151671e-03 5.36928304e-03 1.90265545e-03 1.99700256e-03 1.80830835e-03
1.8438 4.39018388e-03 4.66910789e-03 4.11125988e-03 1.48878222e-03 1.55167663e-03 1.42588781e-03
1.8750 3.17886136e-03 3.39032743e-03 2.96739530e-03 1.09164712e-03 1.14648514e-03 1.03680911e-03
1.9062 2.11447272e-03 2.26437984e-03 1.96456560e-03 7.32849562e-04 7.77491833e-04 6.88207291e-04
1.9375 1.23876575e-03 1.32920890e-03 1.14832260e-03 4.32632552e-04 4.61887075e-04 4.03378029e-04
1.9688 5.79809328e-04 6.28120070e-04 5.31498585e-04 2.06304665e-04 2.22310017e-04 1.90299312e-04
2.0000 1.63566504e-04 1.83234047e-04 1.43898962e-04 6.03566317e-05 7.00357282e-05 5.06775352e-05


==> Figures/Example1/d1/vareps_Z.dat <==
0.0000 1.76721144e-01 1.79510050e-01 1.73932238e-01 1.22761680e-02 1.26781109e-02 1.18742251e-02
0.0312 1.87416360e-01 1.93613827e-01 1.81218893e-01 8.82882858e-03 9.25497697e-03 8.40268018e-03
0.0625 1.61262250e-01 1.65802740e-01 1.56721760e-01 7.58007648e-03 7.77387117e-03 7.38628180e-03
0.0938 1.35636808e-01 1.40060637e-01 1.31212979e-01 6.42078044e-03 6.63874459e-03 6.20281629e-03
0.1250 1.11625136e-01 1.16622534e-01 1.06627738e-01 5.80494222e-03 5.96659753e-03 5.64328692e-03
0.1562 9.38257031e-02 9.86344748e-02 8.90169314e-02 5.37315421e-03 5.59735656e-03 5.14895186e-03
0.1875 8.09838705e-02 8.57324107e-02 7.62353303e-02 5.04295593e-03 5.24134256e-03 4.84456930e-03
0.2188 7.08668016e-02 7.47177148e-02 6.70158884e-02 4.82422886e-03 4.98810152e-03 4.66035620e-03
0.2500 6.42003715e-02 6.85271013e-02 5.98736417e-02 4.68128780e-03 4.88487305e-03 4.47770255e-03
0.2812 6.08109910e-02 6.44687400e-02 5.71532420e-02 4.73040757e-03 4.91338597e-03 4.54742917e-03
0.3125 5.85722417e-02 6.26152150e-02 5.45292683e-02 4.75222752e-03 4.97900711e-03 4.52544794e-03
0.3438 5.70027675e-02 6.07879388e-02 5.32175963e-02 4.86759963e-03 5.18562170e-03 4.54957755e-03
0.3750 5.70189796e-02 6.11997865e-02 5.28381728e-02 4.96957083e-03 5.25625621e-03 4.68288545e-03
0.4062 5.78241065e-02 6.19084343e-02 5.37397788e-02 5.22447121e-03 5.55407035e-03 4.89487208e-03
0.4375 5.96272767e-02 6.40014101e-02 5.52531433e-02 5.66525958e-03 6.01581952e-03 5.31469963e-03
0.4688 6.21616162e-02 6.59236032e-02 5.83996293e-02 6.17431086e-03 6.46531283e-03 5.88330888e-03
0.5000 6.50829889e-02 6.93926475e-02 6.07733303e-02 6.66748038e-03 7.06670611e-03 6.26825466e-03
0.5312 6.81233581e-02 7.25467462e-02 6.36999701e-02 7.29900370e-03 7.62608785e-03 6.97191955e-03
0.5625 7.12138511e-02 7.49114102e-02 6.75162920e-02 7.85731333e-03 8.25087300e-03 7.46375366e-03
0.5938 7.49915034e-02 7.86882274e-02 7.12947794e-02 8.49635191e-03 9.01387702e-03 7.97882680e-03
0.6250 7.99243838e-02 8.32877953e-02 7.65609722e-02 9.31152171e-03 9.93724034e-03 8.68580307e-03
0.6562 8.22435990e-02 8.60466131e-02 7.84405849e-02 9.86985452e-03 1.04921634e-02 9.24754561e-03
0.6875 8.56168211e-02 9.08083010e-02 8.04253411e-02 1.06569286e-02 1.15166593e-02 9.79719795e-03
0.7188 8.76313828e-02 9.40083508e-02 8.12544148e-02 1.13714635e-02 1.22308890e-02 1.05120381e-02
0.7500 9.00246181e-02 9.71200599e-02 8.29291762e-02 1.20712438e-02 1.30121158e-02 1.11303717e-02
0.7812 9.31340620e-02 1.01672076e-01 8.45960477e-02 1.29181650e-02 1.41020474e-02 1.17342827e-02
0.8125 9.59274687e-02 1.04736517e-01 8.71184208e-02 1.37026978e-02 1.47966590e-02 1.26087366e-02
0.8438 9.70912360e-02 1.05702346e-01 8.84801255e-02 1.45810180e-02 1.57729743e-02 1.33890618e-02
0.8750 9.76586573e-02 1.05062340e-01 9.02549746e-02 1.53047578e-02 1.63832814e-02 1.42262343e-02
0.9062 9.83900905e-02 1.05172594e-01 9.16075871e-02 1.60732941e-02 1.70145935e-02 1.51319947e-02
0.9375 9.75798622e-02 1.03314817e-01 9.18449073e-02 1.68252941e-02 1.76199177e-02 1.60306705e-02
0.9688 9.76207241e-02 1.04083173e-01 9.11582755e-02 1.75349155e-02 1.85444540e-02 1.65253769e-02
1.0000 9.71573263e-02 1.02802837e-01 9.15118160e-02 1.82575462e-02 1.91030867e-02 1.74120057e-02
1.0312 9.65375222e-02 1.01691037e-01 9.13840076e-02 1.89539662e-02 1.97675938e-02 1.81403386e-02
1.0625 9.43188205e-02 9.92223375e-02 8.94153036e-02 1.92262359e-02 1.99989374e-02 1.84535344e-02
1.0938 9.28493962e-02 9.84564608e-02 8.72423316e-02 1.97574312e-02 2.07276022e-02 1.87872602e-02
1.1250 9.05799702e-02 9.55499781e-02 8.56099622e-02 2.01528106e-02 2.10401437e-02 1.92654775e-02
1.1562 8.79142225e-02 9.25514487e-02 8.32769962e-02 2.04318417e-02 2.13504645e-02 1.95132190e-02
1.1875 8.50029193e-02 8.90189834e-02 8.09868552e-02 2.05278052e-02 2.13587426e-02 1.96968678e-02
1.2188 8.15434732e-02 8.60952096e-02 7.69917367e-02 2.05355903e-02 2.16295239e-02 1.94416568e-02
1.2500 7.84830488e-02 8.28469526e-02 7.41191451e-02 2.05864118e-02 2.15805068e-02 1.95923169e-02
1.2812 7.47710936e-02 7.81077836e-02 7.14344036e-02 2.03375148e-02 2.10826683e-02 1.95923612e-02
1.3125 7.23190248e-02 7.48708524e-02 6.97671972e-02 2.04101104e-02 2.09763948e-02 1.98438261e-02
1.3438 6.88188627e-02 7.14428332e-02 6.61948923e-02 2.01784499e-02 2.08684105e-02 1.94884893e-02
1.3750 6.48739479e-02 6.75280711e-02 6.22198248e-02 1.96958531e-02 2.04397857e-02 1.89519204e-02
1.4062 6.03500098e-02 6.30111079e-02 5.76889117e-02 1.89496240e-02 1.97208543e-02 1.81783937e-02
1.4375 5.65487534e-02 5.85281980e-02 5.45693088e-02 1.83431685e-02 1.88492389e-02 1.78370981e-02
1.4688 5.26826303e-02 5.44807347e-02 5.08845260e-02 1.76980941e-02 1.81299291e-02 1.72662590e-02
1.5000 4.87059977e-02 5.04016387e-02 4.70103566e-02 1.68532589e-02 1.72573778e-02 1.64491401e-02
1.5312 4.44900922e-02 4.56802063e-02 4.32999782e-02 1.58694215e-02 1.61339952e-02 1.56048478e-02
1.5625 4.05167487e-02 4.17100535e-02 3.93234438e-02 1.48368963e-02 1.51575769e-02 1.45162157e-02
1.5938 3.64990126e-02 3.77019754e-02 3.52960499e-02 1.37139495e-02 1.40787861e-02 1.33491128e-02
1.6250 3.24808549e-02 3.35832215e-02 3.13784883e-02 1.25017925e-02 1.29239907e-02 1.20795943e-02
1.6562 2.86612760e-02 2.96723066e-02 2.76502454e-02 1.13052825e-02 1.16327790e-02 1.09777859e-02
1.6875 2.48869888e-02 2.56717867e-02 2.41021910e-02 9.99479070e-03 1.02362751e-02 9.75330631e-03
1.7188 2.14168893e-02 2.20555413e-02 2.07782373e-02 8.79113963e-03 8.96080705e-03 8.62147220e-03
1.7500 1.79854291e-02 1.85235449e-02 1.74473132e-02 7.52529069e-03 7.63913663e-03 7.41144475e-03
1.7812 1.46989833e-02 1.51683391e-02 1.42296274e-02 6.27165018e-03 6.34244245e-03 6.20085790e-03
1.8125 1.16572319e-02 1.20105875e-02 1.13038762e-02 5.05822161e-03 5.13656483e-03 4.97987839e-03
1.8438 8.85749096e-03 9.19433371e-03 8.52064821e-03 3.90523032e-03 3.97383348e-03 3.83662715e-03
1.8750 6.36407887e-03 6.66558117e-03 6.06257656e-03 2.84510441e-03 2.91024710e-03 2.77996172e-03
1.9062 4.21566912e-03 4.44483307e-03 3.98650517e-03 1.92083330e-03 1.97853380e-03 1.86313280e-03
1.9375 2.46042663e-03 2.61134575e-03 2.30950751e-03 1.14445511e-03 1.18560917e-03 1.10330104e-03
1.9688 1.14654207e-03 1.23813072e-03 1.05495343e-03 5.49297908e-04 5.74497323e-04 5.24098493e-04
2.0000 3.17260518e-04 3.59467648e-04 2.75053389e-04 1.63186448e-04 1.74378946e-04 1.51993949e-04


==> Figures/Example1/d50/vareps_Gamma.dat <==
0.0000 7.67849754e+01 7.68001387e+01 7.67698122e+01 2.18607513e+00 2.41871894e+00 1.95343131e+00
0.0078 5.45046577e+01 5.68994653e+01 5.21098502e+01 6.09054151e+00 6.98017996e+00 5.20090306e+00
0.0156 4.74381771e+01 4.90352588e+01 4.58410954e+01 6.84593658e+00 8.03357620e+00 5.65829697e+00
0.0234 4.32101368e+01 4.42285772e+01 4.21916964e+01 6.92331653e+00 8.32366299e+00 5.52297006e+00
0.0312 3.98988327e+01 4.06104704e+01 3.91871950e+01 6.57444968e+00 8.06916552e+00 5.07973384e+00
0.0391 3.69493671e+01 3.74829377e+01 3.64157966e+01 6.04231939e+00 7.54721882e+00 4.53741997e+00
0.0469 3.43356506e+01 3.48042369e+01 3.38670643e+01 5.45818367e+00 6.92199163e+00 3.99437571e+00
0.0547 3.19627159e+01 3.23453967e+01 3.15800351e+01 4.88081532e+00 6.27055251e+00 3.49107812e+00
0.0625 2.98169422e+01 3.01856891e+01 2.94481953e+01 4.35321178e+00 5.64487004e+00 3.06155353e+00
0.0703 2.78518301e+01 2.81937987e+01 2.75098615e+01 3.88686259e+00 5.08211369e+00 2.69161149e+00
0.0781 2.60735121e+01 2.64019858e+01 2.57450383e+01 3.47699668e+00 4.55843690e+00 2.39555646e+00
0.0859 2.44583120e+01 2.47434532e+01 2.41731709e+01 3.12475425e+00 4.09273273e+00 2.15677577e+00
0.0938 2.29850641e+01 2.32559271e+01 2.27142012e+01 2.82312262e+00 3.67449604e+00 1.97174920e+00
0.1016 2.16292057e+01 2.18584518e+01 2.13999596e+01 2.56266218e+00 3.30149794e+00 1.82382642e+00
0.1094 2.03702291e+01 2.05885679e+01 2.01518904e+01 2.34401264e+00 2.97436658e+00 1.71365871e+00
0.1172 1.91990786e+01 1.94227005e+01 1.89754566e+01 2.16105232e+00 2.68606376e+00 1.63604089e+00
0.1250 1.81064802e+01 1.83190173e+01 1.78939432e+01 2.00832503e+00 2.44048379e+00 1.57616627e+00
0.1328 1.70554911e+01 1.72782363e+01 1.68327458e+01 1.87762460e+00 2.23018295e+00 1.52506624e+00
0.1406 1.60870483e+01 1.62868892e+01 1.58872075e+01 1.77085489e+00 2.05597792e+00 1.48573186e+00
0.1484 1.51822575e+01 1.53880424e+01 1.49764726e+01 1.68579171e+00 1.90856522e+00 1.46301820e+00
0.1562 1.43150150e+01 1.45138275e+01 1.41162026e+01 1.60849826e+00 1.78287892e+00 1.43411760e+00
0.1641 1.34916224e+01 1.37011315e+01 1.32821134e+01 1.54653690e+00 1.67988895e+00 1.41318485e+00
0.1719 1.27190314e+01 1.29288560e+01 1.25092069e+01 1.49039055e+00 1.60059237e+00 1.38018874e+00
0.1797 1.19881043e+01 1.21615107e+01 1.18146979e+01 1.44375317e+00 1.54182648e+00 1.34567986e+00
0.1875 1.12805625e+01 1.14261472e+01 1.11349778e+01 1.40151223e+00 1.49692941e+00 1.30609505e+00
0.1953 1.06367574e+01 1.07643905e+01 1.05091242e+01 1.36563429e+00 1.46263153e+00 1.26863704e+00
0.2031 1.00108771e+01 1.01366891e+01 9.88506520e+00 1.32730137e+00 1.42775781e+00 1.22684494e+00
0.2109 9.42205772e+00 9.55174246e+00 9.29237299e+00 1.29349399e+00 1.40193737e+00 1.18505060e+00
0.2188 8.84829369e+00 8.98519042e+00 8.71139695e+00 1.25786277e+00 1.36887158e+00 1.14685396e+00
0.2266 8.30463200e+00 8.43500021e+00 8.17426378e+00 1.21920601e+00 1.32792815e+00 1.11048387e+00
0.2344 7.78012152e+00 7.91185931e+00 7.64838372e+00 1.17629398e+00 1.28457588e+00 1.06801208e+00
0.2422 7.30070863e+00 7.41614964e+00 7.18526762e+00 1.13973904e+00 1.24386534e+00 1.03561274e+00
0.2500 6.83139548e+00 6.94103917e+00 6.72175179e+00 1.10247347e+00 1.20615787e+00 9.98789075e-01
0.2578 6.37654009e+00 6.49040422e+00 6.26267595e+00 1.05819949e+00 1.15961914e+00 9.56779836e-01
0.2656 5.94762430e+00 6.05499361e+00 5.84025500e+00 1.01486503e+00 1.11549040e+00 9.14239673e-01
0.2734 5.55104113e+00 5.63799622e+00 5.46408603e+00 9.72509420e-01 1.07789891e+00 8.67119932e-01
0.2812 5.16558814e+00 5.25701340e+00 5.07416288e+00 9.26277173e-01 1.03206285e+00 8.20491495e-01
0.2891 4.79581571e+00 4.89325106e+00 4.69838035e+00 8.78168172e-01 9.80495930e-01 7.75840414e-01
0.2969 4.45189238e+00 4.54524560e+00 4.35853916e+00 8.29392987e-01 9.33812679e-01 7.24973296e-01
0.3047 4.11234474e+00 4.20525027e+00 4.01943921e+00 7.75516051e-01 8.78996004e-01 6.72036098e-01
0.3125 3.79363470e+00 3.88786523e+00 3.69940417e+00 7.25406593e-01 8.27804622e-01 6.23008564e-01
0.3203 3.48581421e+00 3.56549883e+00 3.40612960e+00 6.71040726e-01 7.74889469e-01 5.67191982e-01
0.3281 3.19599104e+00 3.26369614e+00 3.12828594e+00 6.20307398e-01 7.22431398e-01 5.18183397e-01
0.3359 2.91604199e+00 2.97397447e+00 2.85810952e+00 5.66928262e-01 6.65616794e-01 4.68239729e-01
0.3438 2.66357670e+00 2.71343024e+00 2.61372316e+00 5.18020242e-01 6.14881249e-01 4.21159235e-01
0.3516 2.40521371e+00 2.45030530e+00 2.36012212e+00 4.65703845e-01 5.58764758e-01 3.72642932e-01
0.3594 2.16945910e+00 2.21430208e+00 2.12461613e+00 4.16751692e-01 5.02640723e-01 3.30862660e-01
0.3672 1.94900820e+00 1.98974581e+00 1.90827059e+00 3.70183289e-01 4.52097218e-01 2.88269361e-01
0.3750 1.73652550e+00 1.77501900e+00 1.69803200e+00 3.25418578e-01 4.02395201e-01 2.48441955e-01
0.3828 1.53989530e+00 1.57808467e+00 1.50170592e+00 2.83320418e-01 3.54600740e-01 2.12040096e-01
0.3906 1.35492519e+00 1.38853362e+00 1.32131676e+00 2.43265773e-01 3.08194440e-01 1.78337106e-01
0.3984 1.18719708e+00 1.21643769e+00 1.15795647e+00 2.07486657e-01 2.65392906e-01 1.49580408e-01
0.4062 1.02900083e+00 1.05476926e+00 1.00323240e+00 1.74149060e-01 2.24502954e-01 1.23795167e-01
0.4141 8.78355300e-01 8.99307843e-01 8.57402758e-01 1.42966856e-01 1.85834037e-01 1.00099676e-01
0.4219 7.43182635e-01 7.62330455e-01 7.24034815e-01 1.16121043e-01 1.51950185e-01 8.02919012e-02
0.4297 6.19023991e-01 6.35485812e-01 6.02562170e-01 9.21130095e-02 1.21387514e-01 6.28385047e-02
0.4375 5.05654725e-01 5.18705608e-01 4.92603843e-01 7.14551922e-02 9.49754114e-02 4.79349730e-02
0.4453 4.03059652e-01 4.13613417e-01 3.92505888e-01 5.40762931e-02 7.17776712e-02 3.63749151e-02
0.4531 3.12084845e-01 3.21092671e-01 3.03077019e-01 3.96045107e-02 5.23918780e-02 2.68171435e-02
0.4609 2.32734728e-01 2.39117082e-01 2.26352373e-01 2.79851029e-02 3.63454285e-02 1.96247772e-02
0.4688 1.65126149e-01 1.70136340e-01 1.60115959e-01 1.89573146e-02 2.38714670e-02 1.40431622e-02
0.4766 1.08641054e-01 1.11852390e-01 1.05429719e-01 1.23977062e-02 1.49932637e-02 9.80214878e-03
0.4844 6.38726845e-02 6.64175554e-02 6.13278137e-02 8.09381418e-03 9.73565308e-03 6.45197528e-03
0.4922 3.20884952e-02 3.48335528e-02 2.93434377e-02 5.96569867e-03 7.57514544e-03 4.35625191e-03
0.5000 1.30566714e-02 1.62716865e-02 9.84165638e-03 5.77585725e-03 7.02609116e-03 4.52562335e-03


==> Figures/Example1/d50/vareps_Y.dat <==
0.0000 4.13275009e-04 5.32056663e-04 2.94493356e-04 1.65321461e-04 1.99699280e-04 1.30943642e-04
0.0078 9.50871047e-04 1.07884818e-03 8.22893911e-04 1.98943663e-04 2.32160645e-04 1.65726680e-04
0.0156 1.25531780e-03 1.41305394e-03 1.09758166e-03 2.14050383e-04 2.47326435e-04 1.80774331e-04
0.0234 1.46919574e-03 1.62051748e-03 1.31787400e-03 2.42325375e-04 2.73374434e-04 2.11276317e-04
0.0312 1.73174245e-03 1.86427818e-03 1.59920672e-03 2.78599566e-04 3.12494786e-04 2.44704346e-04
0.0391 1.92625311e-03 2.08523106e-03 1.76727515e-03 3.21512012e-04 3.65004610e-04 2.78019413e-04
0.0469 2.18520304e-03 2.38349256e-03 1.98691353e-03 3.67345693e-04 4.19286708e-04 3.15404678e-04
0.0547 2.42106256e-03 2.62969640e-03 2.21242871e-03 4.07367010e-04 4.68704991e-04 3.46029030e-04
0.0625 2.63045775e-03 2.85223018e-03 2.40868531e-03 4.41554608e-04 5.11348801e-04 3.71760415e-04
0.0703 2.85606370e-03 3.09072353e-03 2.62140388e-03 4.79272549e-04 5.64238891e-04 3.94306208e-04
0.0781 3.06135966e-03 3.27941639e-03 2.84330292e-03 5.18349936e-04 6.17596152e-04 4.19103721e-04
0.0859 3.33048382e-03 3.61308786e-03 3.04787979e-03 5.50441147e-04 6.63611717e-04 4.37270577e-04
0.0938 3.49960499e-03 3.77710697e-03 3.22210302e-03 5.73988780e-04 6.90558704e-04 4.57418855e-04
0.1016 3.67297106e-03 3.94573470e-03 3.40020743e-03 5.85800855e-04 7.10540937e-04 4.61060772e-04
0.1094 3.83055566e-03 4.11503462e-03 3.54607670e-03 5.95436734e-04 7.19443230e-04 4.71430239e-04
0.1172 4.01468298e-03 4.38368311e-03 3.64568285e-03 6.10136267e-04 7.44514225e-04 4.75758309e-04
0.1250 4.17781686e-03 4.64424217e-03 3.71139155e-03 6.18384330e-04 7.63724405e-04 4.73044255e-04
0.1328 4.38171332e-03 4.87391413e-03 3.88951251e-03 6.40398910e-04 7.98798664e-04 4.81999156e-04
0.1406 4.52125585e-03 4.99520161e-03 4.04731008e-03 6.47037782e-04 7.97081918e-04 4.96993646e-04
0.1484 4.72225465e-03 5.14237733e-03 4.30213197e-03 6.62384648e-04 8.14721159e-04 5.10048137e-04
0.1562 4.77090403e-03 5.20400038e-03 4.33780769e-03 6.65700293e-04 8.14362211e-04 5.17038376e-04
0.1641 4.90592723e-03 5.35582838e-03 4.45602608e-03 6.79357699e-04 8.21306229e-04 5.37409169e-04
0.1719 4.92062732e-03 5.34664027e-03 4.49461437e-03 6.84545789e-04 8.25168674e-04 5.43922903e-04
0.1797 4.98107220e-03 5.40765354e-03 4.55449086e-03 6.86981477e-04 8.03428125e-04 5.70534828e-04
0.1875 4.97256727e-03 5.35161040e-03 4.59352414e-03 6.88838994e-04 7.83768016e-04 5.93909972e-04
0.1953 5.00638988e-03 5.40067922e-03 4.61210054e-03 6.84524595e-04 7.66323607e-04 6.02725584e-04
0.2031 4.95517212e-03 5.27862983e-03 4.63171441e-03 6.81848149e-04 7.56620801e-04 6.07075496e-04
0.2109 4.93979161e-03 5.21335185e-03 4.66623136e-03 6.83321914e-04 7.61893611e-04 6.04750218e-04
0.2188 4.93185851e-03 5.27995527e-03 4.58376174e-03 6.92081673e-04 7.75954705e-04 6.08208640e-04
0.2266 4.86535551e-03 5.20473979e-03 4.52597123e-03 6.90759241e-04 7.70317861e-04 6.11200621e-04
0.2344 4.79483097e-03 5.12250539e-03 4.46715655e-03 6.91642566e-04 7.71750651e-04 6.11534480e-04
0.2422 4.68522417e-03 4.95915244e-03 4.41129591e-03 6.83267915e-04 7.57483727e-04 6.09052103e-04
0.2500 4.67837509e-03 4.95046824e-03 4.40628194e-03 6.82897755e-04 7.57671860e-04 6.08123650e-04
0.2578 4.59513506e-03 4.88269279e-03 4.30757733e-03 6.84398058e-04 7.70778494e-04 5.98017622e-04
0.2656 4.53618942e-03 4.82184253e-03 4.25053631e-03 6.78372802e-04 7.56164085e-04 6.00581519e-04
0.2734 4.40436448e-03 4.72895781e-03 4.07977115e-03 6.62381627e-04 7.33772786e-04 5.90990468e-04
0.2812 4.28013364e-03 4.59016636e-03 3.97010092e-03 6.50850747e-04 7.28791276e-04 5.72910219e-04
0.2891 4.12243675e-03 4.39115095e-03 3.85372254e-03 6.31782971e-04 7.08214904e-04 5.55351039e-04
0.2969 3.99445288e-03 4.25684499e-03 3.73206078e-03 6.16526458e-04 6.94621715e-04 5.38431201e-04
0.3047 3.80466357e-03 4.08166431e-03 3.52766283e-03 5.96884469e-04 6.80137378e-04 5.13631561e-04
0.3125 3.66123172e-03 3.92571845e-03 3.39674499e-03 5.76815737e-04 6.51695062e-04 5.01936412e-04
0.3203 3.45782677e-03 3.69147118e-03 3.22418236e-03 5.51049723e-04 6.19987019e-04 4.82112426e-04
0.3281 3.27782573e-03 3.49043595e-03 3.06521551e-03 5.22640202e-04 5.84929893e-04 4.60350510e-04
0.3359 3.10614980e-03 3.32983140e-03 2.88246819e-03 4.95793391e-04 5.57058639e-04 4.34528143e-04
0.3438 2.93995654e-03 3.16839487e-03 2.71151822e-03 4.70100401e-04 5.30687622e-04 4.09513180e-04
0.3516 2.72704449e-03 2.93413142e-03 2.51995756e-03 4.42313851e-04 5.01998554e-04 3.82629148e-04
0.3594 2.54296411e-03 2.75204916e-03 2.33387906e-03 4.12874136e-04 4.67471363e-04 3.58276909e-04
0.3672 2.33302414e-03 2.51354009e-03 2.15250820e-03 3.79907549e-04 4.32832654e-04 3.26982445e-04
0.3750 2.14864055e-03 2.29952194e-03 1.99775917e-03 3.49619926e-04 3.97968766e-04 3.01271087e-04
0.3828 1.96491581e-03 2.10693199e-03 1.82289963e-03 3.19287524e-04 3.66955335e-04 2.71619714e-04
0.3906 1.77210054e-03 1.90098103e-03 1.64322005e-03 2.87781260e-04 3.31580178e-04 2.43982342e-04
0.3984 1.59448356e-03 1.70881860e-03 1.48014852e-03 2.56915527e-04 2.97236829e-04 2.16594226e-04
0.4062 1.42006035e-03 1.52727750e-03 1.31284319e-03 2.25014193e-04 2.60930565e-04 1.89097821e-04
0.4141 1.24638724e-03 1.33659015e-03 1.15618434e-03 1.95559159e-04 2.29580112e-04 1.61538206e-04
0.4219 1.08242931e-03 1.15506120e-03 1.00979742e-03 1.67813496e-04 1.99299880e-04 1.36327113e-04
0.4297 9.13219253e-04 9.66445057e-04 8.59993448e-04 1.40255887e-04 1.66846908e-04 1.13664866e-04
0.4375 7.52327207e-04 7.97811751e-04 7.06842663e-04 1.15376223e-04 1.38683291e-04 9.20691540e-05
0.4453 6.11808035e-04 6.51375672e-04 5.72240398e-04 9.27718083e-05 1.12542272e-04 7.30013445e-05
0.4531 4.79629508e-04 5.11949906e-04 4.47309110e-04 7.19453732e-05 8.82954681e-05 5.55952783e-05
0.4609 3.60276786e-04 3.84733497e-04 3.35820075e-04 5.33660459e-05 6.57200092e-05 4.10120826e-05
0.4688 2.57353591e-04 2.74698757e-04 2.40008425e-04 3.75486585e-05 4.65589091e-05 2.85384078e-05
0.4766 1.68237412e-04 1.79689989e-04 1.56784834e-04 2.43455426e-05 3.03998213e-05 1.82912640e-05
0.4844 9.75554263e-05 1.04774723e-04 9.03361293e-05 1.39506340e-05 1.75682396e-05 1.03330283e-05
0.4922 4.54724737e-05 4.95213676e-05 4.14235798e-05 6.51927248e-06 8.28830845e-06 4.75023651e-06
0.5000 1.27739908e-05 1.47433061e-05 1.08046754e-05 2.05104270e-06 2.62613984e-06 1.47594557e-06


==> Figures/Example1/d50/vareps_Z.dat <==
0.0000 1.11260808e-01 1.12407845e-01 1.10113772e-01 1.46462857e-05 2.77232783e-05 1.56929316e-06
0.0078 7.52691612e-02 7.77205164e-02 7.28178059e-02 3.40979695e-04 3.77018507e-04 3.04940882e-04
0.0156 6.48439709e-02 6.68393566e-02 6.28485853e-02 1.81705054e-03 2.08868623e-03 1.54541486e-03
0.0234 6.03439342e-02 6.24934715e-02 5.81943970e-02 3.21187496e-03 3.80143023e-03 2.62231968e-03
0.0312 5.82252711e-02 6.01009057e-02 5.63496365e-02 4.24988882e-03 5.14377533e-03 3.35600231e-03
0.0391 5.73277745e-02 5.88509339e-02 5.58046152e-02 5.05234213e-03 6.32756545e-03 3.77711880e-03
0.0469 5.69108896e-02 5.83798170e-02 5.54419622e-02 5.55282051e-03 7.04065867e-03 4.06498235e-03
0.0547 5.69280058e-02 5.81779695e-02 5.56780421e-02 5.86638630e-03 7.58962329e-03 4.14314931e-03
0.0625 5.67713842e-02 5.82607812e-02 5.52819872e-02 5.95935152e-03 7.77184523e-03 4.14685782e-03
0.0703 5.68830114e-02 5.85903967e-02 5.51756260e-02 6.00887500e-03 7.91198359e-03 4.10576641e-03
0.0781 5.71714368e-02 5.91891056e-02 5.51537679e-02 6.00325821e-03 7.94389578e-03 4.06262065e-03
0.0859 5.70056446e-02 5.91445969e-02 5.48666923e-02 5.89786582e-03 7.83068869e-03 3.96504294e-03
0.0938 5.69144614e-02 5.92061779e-02 5.46227449e-02 5.77446290e-03 7.65333752e-03 3.89558828e-03
0.1016 5.64518917e-02 5.83175519e-02 5.45862315e-02 5.58688929e-03 7.42215642e-03 3.75162217e-03
0.1094 5.58963109e-02 5.73520753e-02 5.44405465e-02 5.40050920e-03 7.12844437e-03 3.67257403e-03
0.1172 5.53567752e-02 5.69336127e-02 5.37799378e-02 5.25331185e-03 6.91641345e-03 3.59021025e-03
0.1250 5.46041150e-02 5.62013753e-02 5.30068546e-02 5.06715262e-03 6.61212938e-03 3.52217586e-03
0.1328 5.41281302e-02 5.57902493e-02 5.24660110e-02 4.95898430e-03 6.39059247e-03 3.52737613e-03
0.1406 5.32310843e-02 5.47534807e-02 5.17086880e-02 4.82314168e-03 6.10013220e-03 3.54615117e-03
0.1484 5.21669317e-02 5.34627245e-02 5.08711389e-02 4.71196782e-03 5.85703931e-03 3.56689634e-03
0.1562 5.12553547e-02 5.26450483e-02 4.98656610e-02 4.62905236e-03 5.62207826e-03 3.63602646e-03
0.1641 5.02605047e-02 5.15233033e-02 4.89977061e-02 4.56682995e-03 5.42134893e-03 3.71231098e-03
0.1719 4.90837369e-02 5.02251022e-02 4.79423716e-02 4.51310102e-03 5.27637006e-03 3.74983198e-03
0.1797 4.78619926e-02 4.88278623e-02 4.68961228e-02 4.45532959e-03 5.05840349e-03 3.85225570e-03
0.1875 4.66890842e-02 4.77593827e-02 4.56187856e-02 4.40612242e-03 4.91414809e-03 3.89809675e-03
0.1953 4.51358821e-02 4.61449491e-02 4.41268151e-02 4.33498591e-03 4.76882765e-03 3.90114416e-03
0.2031 4.37193207e-02 4.47498446e-02 4.26887969e-02 4.30837106e-03 4.72767252e-03 3.88906960e-03
0.2109 4.22137205e-02 4.29973298e-02 4.14301111e-02 4.27678330e-03 4.68796260e-03 3.86560399e-03
0.2188 4.08633869e-02 4.18891616e-02 3.98376123e-02 4.25824183e-03 4.66928997e-03 3.84719369e-03
0.2266 3.93703472e-02 4.04196192e-02 3.83210752e-02 4.21455933e-03 4.64344357e-03 3.78567510e-03
0.2344 3.79861809e-02 3.89973703e-02 3.69749916e-02 4.18065060e-03 4.61156695e-03 3.74973425e-03
0.2422 3.62994600e-02 3.72065688e-02 3.53923512e-02 4.10260654e-03 4.55042475e-03 3.65478832e-03
0.2500 3.47479764e-02 3.57318547e-02 3.37640982e-02 4.01713511e-03 4.46342292e-03 3.57084729e-03
0.2578 3.32746852e-02 3.42702247e-02 3.22791458e-02 3.93656017e-03 4.38518408e-03 3.48793626e-03
0.2656 3.17486722e-02 3.26656397e-02 3.08317047e-02 3.83539570e-03 4.27626890e-03 3.39452250e-03
0.2734 3.00687911e-02 3.09541457e-02 2.91834365e-02 3.68810541e-03 4.10212770e-03 3.27408311e-03
0.2812 2.84813689e-02 2.95128783e-02 2.74498596e-02 3.56965624e-03 3.99514994e-03 3.14416253e-03
0.2891 2.69094184e-02 2.79271900e-02 2.58916468e-02 3.42396563e-03 3.86169401e-03 2.98623725e-03
0.2969 2.52756869e-02 2.62454923e-02 2.43058816e-02 3.28824450e-03 3.72092812e-03 2.85556089e-03
0.3047 2.37797063e-02 2.47009503e-02 2.28584623e-02 3.14853485e-03 3.58592783e-03 2.71114187e-03
0.3125 2.22683368e-02 2.31838043e-02 2.13528693e-02 2.97965039e-03 3.42012368e-03 2.53917711e-03
0.3203 2.08201228e-02 2.17231354e-02 1.99171102e-02 2.81750800e-03 3.24523599e-03 2.38978000e-03
0.3281 1.93618415e-02 2.01102617e-02 1.86134212e-02 2.62947239e-03 3.05070696e-03 2.20823781e-03
0.3359 1.79674080e-02 1.86018470e-02 1.73329689e-02 2.45630407e-03 2.86833857e-03 2.04426957e-03
0.3438 1.64787400e-02 1.71017949e-02 1.58556850e-02 2.27396481e-03 2.67777052e-03 1.87015911e-03
0.3516 1.52329217e-02 1.57954444e-02 1.46703989e-02 2.11155430e-03 2.50315068e-03 1.71995791e-03
0.3594 1.39204615e-02 1.44494052e-02 1.33915177e-02 1.93221979e-03 2.31147587e-03 1.55296370e-03
0.3672 1.26438716e-02 1.31603668e-02 1.21273765e-02 1.74697660e-03 2.10181901e-03 1.39213418e-03
0.3750 1.14587860e-02 1.18960670e-02 1.10215050e-02 1.57034299e-03 1.89454652e-03 1.24613946e-03
0.3828 1.02787682e-02 1.06860655e-02 9.87147091e-03 1.39553241e-03 1.69676128e-03 1.09430353e-03
0.3906 9.15465886e-03 9.51109523e-03 8.79822249e-03 1.22941927e-03 1.50558518e-03 9.53253366e-04
0.3984 8.04944471e-03 8.33952877e-03 7.75936065e-03 1.05989429e-03 1.31027738e-03 8.09511206e-04
0.4062 7.01786093e-03 7.29265576e-03 6.74306611e-03 9.06536047e-04 1.13551769e-03 6.77554399e-04
0.4141 6.08349591e-03 6.32717727e-03 5.83981456e-03 7.65636039e-04 9.72382283e-04 5.58889796e-04
0.4219 5.17370068e-03 5.38449637e-03 4.96290498e-03 6.30309089e-04 8.12114689e-04 4.48503490e-04
0.4297 4.32976568e-03 4.51117208e-03 4.14835928e-03 5.08234976e-04 6.63180287e-04 3.53289665e-04
0.4375 3.55346634e-03 3.71825608e-03 3.38867660e-03 3.98319399e-04 5.26485760e-04 2.70153039e-04
0.4453 2.84236360e-03 2.97733097e-03 2.70739623e-03 3.01589062e-04 4.04510181e-04 1.98667942e-04
0.4531 2.20328118e-03 2.31547366e-03 2.09108869e-03 2.18553994e-04 2.98269134e-04 1.38838854e-04
0.4609 1.64029642e-03 1.73504495e-03 1.54554790e-03 1.49415622e-04 2.07924765e-04 9.09064783e-05
0.4688 1.15230735e-03 1.22272411e-03 1.08189059e-03 9.40863269e-05 1.32728619e-04 5.54440346e-05
0.4766 7.48700503e-04 8.02460891e-04 6.94940115e-04 5.19439825e-05 7.41904867e-05 2.96974784e-05
0.4844 4.28757234e-04 4.64563281e-04 3.92951188e-04 2.27840967e-05 3.30314974e-05 1.25366959e-05
0.4922 1.97239786e-04 2.18231155e-04 1.76248417e-04 5.89413248e-06 8.65831089e-06 3.12995407e-06
0.5000 5.66052109e-05 6.57035721e-05 4.75068497e-05 4.91998676e-07 7.75462768e-07 2.08534585e-07


==> Figures/Example2/d50/vareps_Gamma.dat <==
0.0000 6.17568875e-03 6.17648108e-03 6.17489642e-03 5.65780269e-04 6.08262659e-04 5.23297878e-04
0.0078 3.21913303e-03 3.51785782e-03 2.92040824e-03 1.21552810e-03 1.29031588e-03 1.14074033e-03
0.0156 2.78832009e-03 2.97280107e-03 2.60383911e-03 1.29578557e-03 1.36224648e-03 1.22932466e-03
0.0234 2.46646618e-03 2.58321776e-03 2.34971461e-03 1.34782017e-03 1.41351187e-03 1.28212847e-03
0.0312 2.25159049e-03 2.34364731e-03 2.15953367e-03 1.36551072e-03 1.43489372e-03 1.29612773e-03
0.0391 2.08966897e-03 2.17303750e-03 2.00630044e-03 1.36065106e-03 1.43249133e-03 1.28881079e-03
0.0469 1.95310053e-03 2.02336075e-03 1.88284031e-03 1.33230281e-03 1.40943663e-03 1.25516899e-03
0.0547 1.83818303e-03 1.90111946e-03 1.77524660e-03 1.29319122e-03 1.37379460e-03 1.21258784e-03
0.0625 1.74320262e-03 1.79856963e-03 1.68783562e-03 1.24843842e-03 1.33394119e-03 1.16293565e-03
0.0703 1.65320680e-03 1.70630856e-03 1.60010505e-03 1.19544632e-03 1.28038441e-03 1.11050823e-03
0.0781 1.57514189e-03 1.63045067e-03 1.51983311e-03 1.14446632e-03 1.23231904e-03 1.05661359e-03
0.0859 1.49960588e-03 1.55673056e-03 1.44248120e-03 1.08624081e-03 1.16887051e-03 1.00361111e-03
0.0938 1.43859501e-03 1.49376775e-03 1.38342226e-03 1.03548402e-03 1.11686071e-03 9.54107325e-04
0.1016 1.38142040e-03 1.43163138e-03 1.33120943e-03 9.83070908e-04 1.06139251e-03 9.04749304e-04
0.1094 1.33023950e-03 1.38135013e-03 1.27912887e-03 9.36305750e-04 1.01206129e-03 8.60550214e-04
0.1172 1.28381985e-03 1.32932618e-03 1.23831351e-03 8.91821564e-04 9.64329158e-04 8.19313969e-04
0.1250 1.23969271e-03 1.27714430e-03 1.20224112e-03 8.47775891e-04 9.20755752e-04 7.74796030e-04
0.1328 1.19733718e-03 1.23222949e-03 1.16244488e-03 8.05841835e-04 8.75572167e-04 7.36111502e-04
0.1406 1.15932978e-03 1.19426457e-03 1.12439499e-03 7.69084046e-04 8.33648781e-04 7.04519311e-04
0.1484 1.11837893e-03 1.15379701e-03 1.08296086e-03 7.29514746e-04 7.86458486e-04 6.72571006e-04
0.1562 1.08909820e-03 1.12888437e-03 1.04931203e-03 6.99303485e-04 7.55419946e-04 6.43187025e-04
0.1641 1.05496938e-03 1.09444093e-03 1.01549783e-03 6.66998100e-04 7.20916614e-04 6.13079586e-04
0.1719 1.02723935e-03 1.06234326e-03 9.92135437e-04 6.39753288e-04 6.89724880e-04 5.89781696e-04
0.1797 1.00216070e-03 1.03671673e-03 9.67604671e-04 6.14838116e-04 6.60870336e-04 5.68805896e-04
0.1875 9.76799941e-04 1.00956839e-03 9.44031489e-04 5.89832797e-04 6.30334406e-04 5.49331189e-04
0.1953 9.51601251e-04 9.81115059e-04 9.22087442e-04 5.67373232e-04 6.05606386e-04 5.29140077e-04
0.2031 9.30111116e-04 9.59422075e-04 9.00800157e-04 5.47370233e-04 5.81912914e-04 5.12827553e-04
0.2109 9.08240728e-04 9.31322174e-04 8.85159282e-04 5.28430173e-04 5.57586749e-04 4.99273598e-04
0.2188 8.87017429e-04 9.06584780e-04 8.67450079e-04 5.10511582e-04 5.36591008e-04 4.84432157e-04
0.2266 8.71235144e-04 8.93864662e-04 8.48605626e-04 4.96732784e-04 5.23052182e-04 4.70413386e-04
0.2344 8.54049670e-04 8.80685517e-04 8.27413822e-04 4.83016105e-04 5.08044955e-04 4.57987255e-04
0.2422 8.38109816e-04 8.68484106e-04 8.07735526e-04 4.70692373e-04 4.93229105e-04 4.48155641e-04
0.2500 8.18677538e-04 8.50397916e-04 7.86957160e-04 4.57582646e-04 4.79182824e-04 4.35982468e-04
0.2578 8.06276570e-04 8.39275297e-04 7.73277843e-04 4.49497072e-04 4.71178295e-04 4.27815849e-04
0.2656 7.92161957e-04 8.22441136e-04 7.61882778e-04 4.40429436e-04 4.58314964e-04 4.22543908e-04
0.2734 7.76931219e-04 8.09318461e-04 7.44543976e-04 4.31976080e-04 4.48502712e-04 4.15449449e-04
0.2812 7.64489168e-04 7.97793231e-04 7.31185105e-04 4.25671050e-04 4.41194771e-04 4.10147329e-04
0.2891 7.51492323e-04 7.85017716e-04 7.17966930e-04 4.20408064e-04 4.35830368e-04 4.04985761e-04
0.2969 7.39856809e-04 7.77065817e-04 7.02647801e-04 4.16172965e-04 4.32577960e-04 3.99767971e-04
0.3047 7.30255427e-04 7.64129406e-04 6.96381447e-04 4.14143022e-04 4.28669667e-04 3.99616378e-04
0.3125 7.14520941e-04 7.49164473e-04 6.79877410e-04 4.10702673e-04 4.26548876e-04 3.94856471e-04
0.3203 7.03932001e-04 7.31130731e-04 6.76733272e-04 4.09259414e-04 4.24452128e-04 3.94066700e-04
0.3281 6.92348910e-04 7.19934238e-04 6.64763582e-04 4.08812641e-04 4.22944322e-04 3.94680960e-04
0.3359 6.84351992e-04 7.15837901e-04 6.52866083e-04 4.10250222e-04 4.24503407e-04 3.95997038e-04
0.3438 6.75965130e-04 7.10752903e-04 6.41177356e-04 4.12410314e-04 4.26371484e-04 3.98449144e-04
0.3516 6.75809808e-04 7.15769087e-04 6.35850530e-04 4.19763665e-04 4.39939863e-04 3.99587467e-04
0.3594 6.67316519e-04 7.03871431e-04 6.30761606e-04 4.22541774e-04 4.46119699e-04 3.98963848e-04
0.3672 6.63263066e-04 6.99725952e-04 6.26800180e-04 4.28807602e-04 4.49614829e-04 4.08000374e-04
0.3750 6.55638537e-04 6.92322598e-04 6.18954476e-04 4.32514696e-04 4.54468618e-04 4.10560774e-04
0.3828 6.53088855e-04 6.94378406e-04 6.11799304e-04 4.40781956e-04 4.68029047e-04 4.13534866e-04
0.3906 6.44483796e-04 6.89764549e-04 5.99203042e-04 4.44031155e-04 4.72679059e-04 4.15383250e-04
0.3984 6.30849402e-04 6.71937229e-04 5.89761575e-04 4.44270513e-04 4.69276255e-04 4.19264772e-04
0.4062 6.28269836e-04 6.67682249e-04 5.88857424e-04 4.53171867e-04 4.75303742e-04 4.31039993e-04
0.4141 6.24781742e-04 6.67673503e-04 5.81889982e-04 4.59131069e-04 4.74609165e-04 4.43652972e-04
0.4219 6.22548431e-04 6.71574961e-04 5.73521901e-04 4.60536007e-04 4.91198851e-04 4.29873162e-04
0.4297 6.33798522e-04 6.87093975e-04 5.80503070e-04 4.62681579e-04 4.95740803e-04 4.29622355e-04
0.4375 6.48121827e-04 7.05620874e-04 5.90622780e-04 4.59114226e-04 4.97528854e-04 4.20699599e-04
0.4453 6.92791428e-04 7.48587992e-04 6.36994864e-04 4.70586654e-04 5.07766877e-04 4.33406430e-04
0.4531 7.46948074e-04 8.22310576e-04 6.71585573e-04 4.82745952e-04 5.21871052e-04 4.43620852e-04
0.4609 7.99268909e-04 8.77320869e-04 7.21216949e-04 4.99111533e-04 5.30041390e-04 4.68181677e-04
0.4688 8.69164424e-04 9.40458648e-04 7.97870200e-04 5.12570332e-04 5.46559923e-04 4.78580740e-04
0.4766 1.00808803e-03 1.08748683e-03 9.28689229e-04 4.68818692e-04 5.16030356e-04 4.21607028e-04
0.4844 1.25159674e-03 1.38137629e-03 1.12181718e-03 2.14458146e-04 2.52698736e-04 1.76217557e-04
0.4922 1.75574819e-03 1.99707540e-03 1.51442098e-03 1.18775556e-04 1.47091648e-04 9.04594640e-05
0.5000 nan nan nan nan nan nan


==> Figures/Example2/d50/vareps_Y.dat <==
0.0000 1.50953072e-02 1.54917465e-02 1.46988679e-02 1.01189930e-04 1.29947586e-04 7.24322735e-05
0.0078 2.63098739e-02 2.71903531e-02 2.54293947e-02 2.04543014e-04 2.40364581e-04 1.68721447e-04
0.0156 3.13472299e-02 3.22029340e-02 3.04915258e-02 3.19895026e-04 3.88280637e-04 2.51509415e-04
0.0234 3.41690823e-02 3.52440658e-02 3.30940989e-02 4.60921103e-04 5.42049302e-04 3.79792904e-04
0.0312 3.54647003e-02 3.66416852e-02 3.42877154e-02 6.48951728e-04 7.39711791e-04 5.58191665e-04
0.0391 3.62956125e-02 3.72767890e-02 3.53144361e-02 8.29011627e-04 9.24705803e-04 7.33317450e-04
0.0469 3.65078665e-02 3.76400553e-02 3.53756778e-02 1.05956962e-03 1.17072259e-03 9.48416654e-04
0.0547 3.66060536e-02 3.79016738e-02 3.53104335e-02 1.29595406e-03 1.40725018e-03 1.18465793e-03
0.0625 3.63071732e-02 3.73395750e-02 3.52747715e-02 1.50683568e-03 1.66537714e-03 1.34829422e-03
0.0703 3.62000685e-02 3.74262273e-02 3.49739097e-02 1.75024143e-03 1.96599476e-03 1.53448810e-03
0.0781 3.61356061e-02 3.70227915e-02 3.52484207e-02 1.96203564e-03 2.21620322e-03 1.70786806e-03
0.0859 3.55800517e-02 3.64851561e-02 3.46749473e-02 2.23940208e-03 2.56559623e-03 1.91320793e-03
0.0938 3.52123082e-02 3.62760746e-02 3.41485417e-02 2.40189519e-03 2.72916552e-03 2.07462487e-03
0.1016 3.44387058e-02 3.54165380e-02 3.34608737e-02 2.57772381e-03 2.95383851e-03 2.20160911e-03
0.1094 3.37952051e-02 3.48617156e-02 3.27286947e-02 2.74287595e-03 3.13092867e-03 2.35482323e-03
0.1172 3.31586659e-02 3.42827429e-02 3.20345889e-02 2.95360070e-03 3.49543968e-03 2.41176171e-03
0.1250 3.22394358e-02 3.34083170e-02 3.10705546e-02 3.07443496e-03 3.65264175e-03 2.49622817e-03
0.1328 3.17033174e-02 3.29557578e-02 3.04508769e-02 3.27899030e-03 3.92407439e-03 2.63390621e-03
0.1406 3.09142038e-02 3.19580824e-02 2.98703252e-02 3.41898543e-03 4.04238218e-03 2.79558868e-03
0.1484 3.00977914e-02 3.11884439e-02 2.90071389e-02 3.61451870e-03 4.22326040e-03 3.00577700e-03
0.1562 2.93394284e-02 3.04042583e-02 2.82745986e-02 3.62585676e-03 4.20231661e-03 3.04939691e-03
0.1641 2.86413092e-02 2.95496517e-02 2.77329667e-02 3.73332009e-03 4.30612852e-03 3.16051167e-03
0.1719 2.79254790e-02 2.88481809e-02 2.70027772e-02 3.72697706e-03 4.28236471e-03 3.17158942e-03
0.1797 2.71726834e-02 2.80388927e-02 2.63064740e-02 3.74827294e-03 4.21313974e-03 3.28340614e-03
0.1875 2.63858784e-02 2.73470585e-02 2.54246982e-02 3.73333700e-03 4.21403523e-03 3.25263876e-03
0.1953 2.54129965e-02 2.66276900e-02 2.41983030e-02 3.78844980e-03 4.28749107e-03 3.28940854e-03
0.2031 2.47366313e-02 2.58941755e-02 2.35790871e-02 3.74121401e-03 4.23586388e-03 3.24656413e-03
0.2109 2.39152156e-02 2.50123678e-02 2.28180634e-02 3.71883698e-03 4.18117145e-03 3.25650251e-03
0.2188 2.32112348e-02 2.42883452e-02 2.21341244e-02 3.69160618e-03 4.19371170e-03 3.18950066e-03
0.2266 2.25131987e-02 2.37275907e-02 2.12988066e-02 3.64464978e-03 4.15110726e-03 3.13819229e-03
0.2344 2.17947721e-02 2.28885259e-02 2.07010184e-02 3.58912172e-03 4.05795565e-03 3.12028779e-03
0.2422 2.08854636e-02 2.19816069e-02 1.97893203e-02 3.48590072e-03 3.87564642e-03 3.09615503e-03
0.2500 2.01210856e-02 2.11220781e-02 1.91200932e-02 3.50455232e-03 3.86947801e-03 3.13962663e-03
0.2578 1.94011681e-02 2.03970628e-02 1.84052733e-02 3.45926967e-03 3.76845338e-03 3.15008596e-03
0.2656 1.86698424e-02 1.95834919e-02 1.77561928e-02 3.47652612e-03 3.81863022e-03 3.13442203e-03
0.2734 1.78058978e-02 1.86709627e-02 1.69408330e-02 3.37982709e-03 3.69803924e-03 3.06161493e-03
0.2812 1.70429055e-02 1.78887879e-02 1.61970230e-02 3.30293856e-03 3.57105821e-03 3.03481891e-03
0.2891 1.61726464e-02 1.69868715e-02 1.53584212e-02 3.21874290e-03 3.46740612e-03 2.97007968e-03
0.2969 1.53964411e-02 1.61893686e-02 1.46035137e-02 3.15804251e-03 3.40838604e-03 2.90769898e-03
0.3047 1.46185474e-02 1.53491197e-02 1.38879752e-02 3.06526551e-03 3.32482973e-03 2.80570128e-03
0.3125 1.38604255e-02 1.45430591e-02 1.31777920e-02 2.99141780e-03 3.25210032e-03 2.73073527e-03
0.3203 1.31479044e-02 1.37531903e-02 1.25426184e-02 2.87234979e-03 3.14404125e-03 2.60065833e-03
0.3281 1.23683503e-02 1.29577861e-02 1.17789145e-02 2.77541578e-03 3.03961196e-03 2.51121960e-03
0.3359 1.16397255e-02 1.21955771e-02 1.10838739e-02 2.67670024e-03 2.90991509e-03 2.44348539e-03
0.3438 1.08938750e-02 1.14425568e-02 1.03451932e-02 2.60141999e-03 2.83787226e-03 2.36496773e-03
0.3516 1.02391189e-02 1.07430580e-02 9.73517980e-03 2.50447027e-03 2.73887573e-03 2.27006481e-03
0.3594 9.49523794e-03 9.91023419e-03 9.08024168e-03 2.39618444e-03 2.64358259e-03 2.14878629e-03
0.3672 8.77993088e-03 9.20686660e-03 8.35299516e-03 2.28761066e-03 2.50808483e-03 2.06713648e-03
0.3750 8.08736673e-03 8.46902218e-03 7.70571127e-03 2.19184060e-03 2.39922072e-03 1.98446049e-03
0.3828 7.39926822e-03 7.74211279e-03 7.05642364e-03 2.09805891e-03 2.29348949e-03 1.90262833e-03
0.3906 6.71662157e-03 7.03166525e-03 6.40157790e-03 1.97255799e-03 2.15648534e-03 1.78863063e-03
0.3984 6.02611932e-03 6.31705851e-03 5.73518013e-03 1.84843735e-03 2.01319320e-03 1.68368150e-03
0.4062 5.38809812e-03 5.65320745e-03 5.12298879e-03 1.73741998e-03 1.88719348e-03 1.58764648e-03
0.4141 4.79168245e-03 5.03869452e-03 4.54467038e-03 1.63143541e-03 1.75119031e-03 1.51168052e-03
0.4219 4.19005740e-03 4.41028582e-03 3.96982898e-03 1.50012535e-03 1.60556682e-03 1.39468387e-03
0.4297 3.62340943e-03 3.83695450e-03 3.40986436e-03 1.35906199e-03 1.44569255e-03 1.27243143e-03
0.4375 3.06868709e-03 3.26645382e-03 2.87092036e-03 1.20926573e-03 1.29253407e-03 1.12599738e-03
0.4453 2.57512778e-03 2.74855267e-03 2.40170289e-03 1.09039289e-03 1.15764527e-03 1.02314051e-03
0.4531 2.12126335e-03 2.27522180e-03 1.96730489e-03 9.70784138e-04 1.03632335e-03 9.05244930e-04
0.4609 1.67185526e-03 1.80574257e-03 1.53796795e-03 8.27781361e-04 8.84197467e-04 7.71365256e-04
0.4688 1.26426207e-03 1.36391178e-03 1.16461236e-03 6.83989353e-04 7.26271063e-04 6.41707643e-04
0.4766 8.91360233e-04 9.69553455e-04 8.13167011e-04 5.35703552e-04 5.76642789e-04 4.94764316e-04
0.4844 5.65808121e-04 6.23515421e-04 5.08100821e-04 3.81017497e-04 4.15899647e-04 3.46135346e-04
0.4922 2.96064821e-04 3.38367226e-04 2.53762417e-04 2.21026457e-04 2.46403958e-04 1.95648957e-04
0.5000 1.72751435e-04 2.01180658e-04 1.44322212e-04 1.38108376e-04 1.64993441e-04 1.11223311e-04


==> Figures/Example2/d50/vareps_Z.dat <==
0.0000 2.87314956e+00 2.88965385e+00 2.85664528e+00 1.18071593e-02 1.39990730e-02 9.61524568e-03
0.0078 1.73634248e+00 1.74999849e+00 1.72268646e+00 1.31560063e-02 1.52971077e-02 1.10149049e-02
0.0156 1.28133789e+00 1.29606604e+00 1.26660975e+00 1.75880089e-02 1.99925561e-02 1.51834618e-02
0.0234 1.02001958e+00 1.03393506e+00 1.00610410e+00 2.22663177e-02 2.49241272e-02 1.96085083e-02
0.0312 8.51568466e-01 8.66813047e-01 8.36323886e-01 2.65337726e-02 2.93607091e-02 2.37068361e-02
0.0391 7.28227496e-01 7.41931069e-01 7.14523923e-01 3.01490938e-02 3.29269049e-02 2.73712827e-02
0.0469 6.36751968e-01 6.48692156e-01 6.24811779e-01 3.32210835e-02 3.56237634e-02 3.08184036e-02
0.0547 5.65306199e-01 5.76536431e-01 5.54075966e-01 3.58688455e-02 3.82478383e-02 3.34898527e-02
0.0625 5.06641284e-01 5.19620776e-01 4.93661791e-01 3.78728751e-02 4.09557803e-02 3.47899699e-02
0.0703 4.58756500e-01 4.72471410e-01 4.45041591e-01 3.96424472e-02 4.32330312e-02 3.60518632e-02
0.0781 4.17185244e-01 4.30915401e-01 4.03455087e-01 4.10763405e-02 4.52194263e-02 3.69332547e-02
0.0859 3.83394375e-01 3.96179174e-01 3.70609576e-01 4.21304822e-02 4.63865399e-02 3.78744245e-02
0.0938 3.52669102e-01 3.65759610e-01 3.39578594e-01 4.27246861e-02 4.71333560e-02 3.83160163e-02
0.1016 3.26267251e-01 3.38010615e-01 3.14523888e-01 4.30493273e-02 4.76003065e-02 3.84983481e-02
0.1094 3.02999818e-01 3.13539085e-01 2.92460551e-01 4.29493029e-02 4.73796422e-02 3.85189636e-02
0.1172 2.81991145e-01 2.91472966e-01 2.72509324e-01 4.28479459e-02 4.75377478e-02 3.81581440e-02
0.1250 2.63265850e-01 2.72637231e-01 2.53894468e-01 4.27034952e-02 4.70064640e-02 3.84005263e-02
0.1328 2.46645279e-01 2.55519696e-01 2.37770862e-01 4.25686944e-02 4.70716657e-02 3.80657231e-02
0.1406 2.31437787e-01 2.39874527e-01 2.23001048e-01 4.20447085e-02 4.65553238e-02 3.75340932e-02
0.1484 2.18527998e-01 2.25966417e-01 2.11089580e-01 4.14818224e-02 4.58332187e-02 3.71304260e-02
0.1562 2.05341040e-01 2.12190767e-01 1.98491312e-01 4.08108689e-02 4.49303956e-02 3.66913422e-02
0.1641 1.94014360e-01 2.00659004e-01 1.87369716e-01 4.01232295e-02 4.40294645e-02 3.62169945e-02
0.1719 1.83148535e-01 1.89640173e-01 1.76656896e-01 3.91871262e-02 4.29247698e-02 3.54494827e-02
0.1797 1.73012912e-01 1.79044170e-01 1.66981654e-01 3.83280557e-02 4.20627523e-02 3.45933590e-02
0.1875 1.63672338e-01 1.69308994e-01 1.58035683e-01 3.75520473e-02 4.12942236e-02 3.38098710e-02
0.1953 1.55375944e-01 1.60711417e-01 1.50040471e-01 3.65402889e-02 3.98015246e-02 3.32790531e-02
0.2031 1.47250620e-01 1.52033489e-01 1.42467750e-01 3.54097109e-02 3.85230351e-02 3.22963868e-02
0.2109 1.39746904e-01 1.44241851e-01 1.35251957e-01 3.44351094e-02 3.74142732e-02 3.14559456e-02
0.2188 1.32629822e-01 1.37088795e-01 1.28170850e-01 3.35875664e-02 3.65677901e-02 3.06073427e-02
0.2266 1.25504621e-01 1.29739505e-01 1.21269737e-01 3.25183060e-02 3.52622593e-02 2.97743527e-02
0.2344 1.18944714e-01 1.22919474e-01 1.14969954e-01 3.16522483e-02 3.42820879e-02 2.90224086e-02
0.2422 1.13063051e-01 1.16645523e-01 1.09480579e-01 3.06653917e-02 3.30174093e-02 2.83133741e-02
0.2500 1.07560661e-01 1.11001453e-01 1.04119869e-01 2.97535660e-02 3.20482522e-02 2.74588797e-02
0.2578 1.01805289e-01 1.04897370e-01 9.87132084e-02 2.88272640e-02 3.09785091e-02 2.66760189e-02
0.2656 9.65325147e-02 9.93613144e-02 9.37037150e-02 2.78340295e-02 2.97811092e-02 2.58869498e-02
0.2734 9.18123342e-02 9.42922767e-02 8.93323917e-02 2.69297313e-02 2.87428386e-02 2.51166240e-02
0.2812 8.71110089e-02 8.95687070e-02 8.46533109e-02 2.60460518e-02 2.76517520e-02 2.44403517e-02
0.2891 8.27004224e-02 8.51683205e-02 8.02325243e-02 2.53258672e-02 2.68604039e-02 2.37913305e-02
0.2969 7.84472011e-02 8.08383460e-02 7.60560562e-02 2.44024733e-02 2.58724399e-02 2.29325067e-02
0.3047 7.41967320e-02 7.61499233e-02 7.22435408e-02 2.36673405e-02 2.51979541e-02 2.21367270e-02
0.3125 7.03421295e-02 7.21383981e-02 6.85458608e-02 2.29031818e-02 2.43075431e-02 2.14988205e-02
0.3203 6.64319769e-02 6.79319073e-02 6.49320464e-02 2.22030377e-02 2.33541426e-02 2.10519328e-02
0.3281 6.28150336e-02 6.40213948e-02 6.16086725e-02 2.15838611e-02 2.25866365e-02 2.05810857e-02
0.3359 5.91872819e-02 6.02628091e-02 5.81117547e-02 2.10188633e-02 2.20140241e-02 2.00237025e-02
0.3438 5.57674751e-02 5.68056608e-02 5.47292894e-02 2.01990340e-02 2.13288136e-02 1.90692544e-02
0.3516 5.20189781e-02 5.31480402e-02 5.08899160e-02 1.94977548e-02 2.03634623e-02 1.86320473e-02
0.3594 4.88685183e-02 5.00902059e-02 4.76468307e-02 1.90151170e-02 1.99081462e-02 1.81220878e-02
0.3672 4.56743881e-02 4.67235509e-02 4.46252253e-02 1.83498509e-02 1.91829367e-02 1.75167651e-02
0.3750 4.25663225e-02 4.37193350e-02 4.14133101e-02 1.78121932e-02 1.86788714e-02 1.69455149e-02
0.3828 3.95179026e-02 4.06180228e-02 3.84177823e-02 1.71590228e-02 1.78945826e-02 1.64234629e-02
0.3906 3.66986066e-02 3.79253251e-02 3.54718881e-02 1.67364500e-02 1.74924280e-02 1.59804721e-02
0.3984 3.40428591e-02 3.51774338e-02 3.29082844e-02 1.62209379e-02 1.69616749e-02 1.54802010e-02
0.4062 3.11505537e-02 3.23514803e-02 2.99496272e-02 1.54865949e-02 1.62894509e-02 1.46837390e-02
0.4141 2.83123780e-02 2.94302039e-02 2.71945521e-02 1.47930025e-02 1.56792984e-02 1.39067066e-02
0.4219 2.58127626e-02 2.67943032e-02 2.48312220e-02 1.40873617e-02 1.47461691e-02 1.34285544e-02
0.4297 2.34899830e-02 2.46429001e-02 2.23370660e-02 1.33747815e-02 1.40403823e-02 1.27091807e-02
0.4375 2.14005051e-02 2.27083518e-02 2.00926585e-02 1.26414484e-02 1.32346662e-02 1.20482307e-02
0.4453 1.90700063e-02 2.02607305e-02 1.78792822e-02 1.14776189e-02 1.20226256e-02 1.09326121e-02
0.4531 1.69319705e-02 1.79906840e-02 1.58732570e-02 1.03559854e-02 1.09315292e-02 9.78044152e-03
0.4609 1.47774442e-02 1.57925728e-02 1.37623156e-02 9.05193808e-03 9.62694085e-03 8.47693530e-03
0.4688 1.27992417e-02 1.37116557e-02 1.18868276e-02 7.82935405e-03 8.23833823e-03 7.42036988e-03
0.4766 1.08272385e-02 1.16673699e-02 9.98710709e-03 6.47568484e-03 7.01304921e-03 5.93832047e-03
0.4844 8.88957074e-03 9.68920508e-03 8.08993639e-03 5.76872486e-03 6.87143046e-03 4.66601925e-03
0.4922 7.19960812e-03 7.94778285e-03 6.45143338e-03 3.04994665e-03 3.50770321e-03 2.59219008e-03
0.5000 5.49334966e-02 6.16437173e-02 4.82232759e-02 4.23719300e-03 6.95121505e-03 1.52317095e-03


==> Figures/Example3/d1/vareps_Gamma.dat <==
0.0000 1.75576004e-01 3.94348739e-01 1.00000000e-16 2.50105837e-02 2.69322973e-02 2.30888701e-02
0.0078 1.37715085e+00 3.20262572e+00 1.00000000e-16 4.03729927e-02 4.41466351e-02 3.65993503e-02
0.0156 3.55811524e-01 3.85573150e-01 3.26049899e-01 3.81079562e-02 4.23406312e-02 3.38752812e-02
0.0234 3.16265002e-01 3.32080028e-01 3.00449975e-01 3.56113993e-02 3.99099296e-02 3.13128689e-02
0.0312 2.91106746e-01 3.01876363e-01 2.80337128e-01 3.31827050e-02 3.72043534e-02 2.91610566e-02
0.0391 2.75203612e-01 2.99236008e-01 2.51171217e-01 3.09004435e-02 3.44750520e-02 2.73258350e-02
0.0469 2.52254072e-01 2.59520010e-01 2.44988134e-01 2.87435271e-02 3.19955113e-02 2.54915429e-02
0.0547 2.39936136e-01 2.48147697e-01 2.31724574e-01 2.70175861e-02 2.99141340e-02 2.41210382e-02
0.0625 2.26888932e-01 2.32999114e-01 2.20778750e-01 2.55324906e-02 2.81871328e-02 2.28778483e-02
0.0703 2.14157222e-01 2.19330498e-01 2.08983946e-01 2.43626986e-02 2.68262820e-02 2.18991151e-02
0.0781 2.07819757e-01 2.24523609e-01 1.91115904e-01 2.33541466e-02 2.55201045e-02 2.11881887e-02
0.0859 1.93684217e-01 2.01013154e-01 1.86355281e-01 2.25430001e-02 2.45763707e-02 2.05096294e-02
0.0938 1.82568340e-01 1.89469357e-01 1.75667323e-01 2.19851265e-02 2.40036626e-02 1.99665903e-02
0.1016 1.74846709e-01 1.80748718e-01 1.68944699e-01 2.15178231e-02 2.33262625e-02 1.97093837e-02
0.1094 1.65465669e-01 1.70574114e-01 1.60357225e-01 2.12422596e-02 2.29911013e-02 1.94934180e-02
0.1172 1.58552852e-01 1.62847904e-01 1.54257800e-01 2.09834099e-02 2.26801963e-02 1.92866235e-02
0.1250 1.51133251e-01 1.55735232e-01 1.46531271e-01 2.07012026e-02 2.22559183e-02 1.91464868e-02
0.1328 1.44083303e-01 1.47893175e-01 1.40273432e-01 2.06136554e-02 2.21132927e-02 1.91140182e-02
0.1406 1.37312293e-01 1.40649054e-01 1.33975532e-01 2.05235813e-02 2.20241085e-02 1.90230540e-02
0.1484 1.31091617e-01 1.34438386e-01 1.27744849e-01 2.03527488e-02 2.17532148e-02 1.89522827e-02
0.1562 1.25404958e-01 1.28593722e-01 1.22216193e-01 2.03083633e-02 2.16548678e-02 1.89618587e-02
0.1641 1.19792454e-01 1.23116129e-01 1.16468779e-01 2.01863112e-02 2.14840876e-02 1.88885348e-02
0.1719 1.14662872e-01 1.18340595e-01 1.10985148e-01 2.01580292e-02 2.14304543e-02 1.88856041e-02
0.1797 1.09234326e-01 1.13031659e-01 1.05436992e-01 2.00481057e-02 2.13453337e-02 1.87508778e-02
0.1875 1.04177958e-01 1.08178918e-01 1.00176998e-01 1.99142002e-02 2.11980001e-02 1.86304002e-02
0.1953 9.96049508e-02 1.03447090e-01 9.57628121e-02 1.98206132e-02 2.10810669e-02 1.85601596e-02
0.2031 9.52968568e-02 9.92298060e-02 9.13639075e-02 1.98002037e-02 2.10023856e-02 1.85980217e-02
0.2109 1.08325822e-01 1.59028340e-01 5.76233038e-02 1.98119137e-02 2.09273001e-02 1.86965273e-02
0.2188 9.92796615e-02 1.35541838e-01 6.30174848e-02 1.97248658e-02 2.07821397e-02 1.86675919e-02
0.2266 8.44189666e-02 8.85840308e-02 8.02539025e-02 1.97345514e-02 2.07654323e-02 1.87036705e-02
0.2344 8.82361084e-02 1.11962642e-01 6.45095745e-02 1.97951093e-02 2.07916170e-02 1.87986016e-02
0.2422 7.78117396e-02 8.24758991e-02 7.31475801e-02 1.97768545e-02 2.07774719e-02 1.87762371e-02
0.2500 7.41715938e-02 7.73582891e-02 7.09848985e-02 1.97886677e-02 2.07963083e-02 1.87810272e-02
0.2578 7.09530935e-02 7.36589044e-02 6.82472825e-02 1.99373059e-02 2.08993208e-02 1.89752910e-02
0.2656 6.79065414e-02 7.06175104e-02 6.51955723e-02 1.99045014e-02 2.09019313e-02 1.89070714e-02
0.2734 6.77065708e-02 7.50602640e-02 6.03528775e-02 2.00096130e-02 2.09675160e-02 1.90517101e-02
0.2812 6.66425824e-02 7.84924654e-02 5.47926994e-02 2.01433424e-02 2.10313404e-02 1.92553444e-02
0.2891 6.41009714e-02 7.52319952e-02 5.29699476e-02 2.02146830e-02 2.11883670e-02 1.92409990e-02
0.2969 6.11643370e-02 7.01034047e-02 5.22252693e-02 2.03723049e-02 2.11752647e-02 1.95693451e-02
0.3047 5.77841952e-02 6.52564820e-02 5.03119085e-02 2.02821339e-02 2.13798074e-02 1.91844603e-02
0.3125 5.51562794e-02 6.06785241e-02 4.96340346e-02 2.04425097e-02 2.16102502e-02 1.92747691e-02
0.3203 5.21312382e-02 5.46135791e-02 4.96488974e-02 2.05406029e-02 2.17708017e-02 1.93104041e-02
0.3281 5.13744611e-02 5.57997678e-02 4.69491544e-02 2.08620101e-02 2.20814490e-02 1.96425713e-02
0.3359 4.97805610e-02 5.32456873e-02 4.63154347e-02 2.11630197e-02 2.24096918e-02 1.99163477e-02
0.3438 4.70837351e-02 4.80442350e-02 4.61232352e-02 2.12725125e-02 2.27344623e-02 1.98105628e-02
0.3516 4.62907523e-02 5.00998105e-02 4.24816940e-02 2.12841410e-02 2.27408882e-02 1.98273939e-02
0.3594 4.42766737e-02 4.64597644e-02 4.20935831e-02 2.13824382e-02 2.28068478e-02 1.99580286e-02
0.3672 4.21171919e-02 4.36269879e-02 4.06073958e-02 2.16342259e-02 2.30731672e-02 2.01952846e-02
0.3750 4.25262887e-02 4.55493817e-02 3.95031957e-02 2.21688181e-02 2.37432598e-02 2.05943764e-02
0.3828 4.10087001e-02 4.26705655e-02 3.93468346e-02 2.24826250e-02 2.37731379e-02 2.11921121e-02
0.3906 4.00856759e-02 4.19522781e-02 3.82190738e-02 2.25924475e-02 2.39614024e-02 2.12234926e-02
0.3984 3.99122547e-02 4.14944132e-02 3.83300963e-02 2.28802336e-02 2.42960563e-02 2.14644110e-02
0.4062 4.01590776e-02 4.29875014e-02 3.73306537e-02 2.32100420e-02 2.48682232e-02 2.15518608e-02
0.4141 4.01517369e-02 4.30883070e-02 3.72151668e-02 2.35276192e-02 2.52662843e-02 2.17889542e-02
0.4219 4.11126886e-02 4.50736372e-02 3.71517399e-02 2.42116159e-02 2.65370692e-02 2.18861626e-02
0.4297 4.19493873e-02 4.64786029e-02 3.74201716e-02 2.47700267e-02 2.71328755e-02 2.24071778e-02
0.4375 4.36098576e-02 4.89252769e-02 3.82944382e-02 2.48273477e-02 2.68101736e-02 2.28445218e-02
0.4453 4.56764229e-02 5.07850087e-02 4.05678371e-02 2.52862753e-02 2.70726262e-02 2.34999244e-02
0.4531 4.89224810e-02 5.46911817e-02 4.31537803e-02 2.60551047e-02 2.77393371e-02 2.43708722e-02
0.4609 5.24080191e-02 5.77096671e-02 4.71063710e-02 2.67489145e-02 2.83019267e-02 2.51959022e-02
0.4688 5.61708946e-02 6.01384861e-02 5.22033030e-02 2.73832059e-02 2.94502741e-02 2.53161376e-02
0.4766 5.80628578e-02 6.26223790e-02 5.35033366e-02 2.69686425e-02 3.00497202e-02 2.38875648e-02
0.4844 5.55818532e-02 6.09434570e-02 5.02202493e-02 1.72279609e-02 2.09617365e-02 1.34941854e-02
0.4922 7.61556104e-02 8.29573257e-02 6.93538951e-02 1.51483426e-02 1.77606547e-02 1.25360305e-02
0.5000 nan nan nan nan nan nan


==> Figures/Example3/d1/vareps_Y.dat <==
0.0000 4.08194727e-04 1.17178408e-03 1.00000000e-16 1.46494950e-04 2.63290074e-04 2.96998264e-05
0.0078 9.92557951e-03 1.67043334e-02 3.14682561e-03 3.38248888e-03 4.01598660e-03 2.74899115e-03
0.0156 2.60065553e-02 3.99832544e-02 1.20298562e-02 5.57030258e-03 6.32193201e-03 4.81867315e-03
0.0234 4.12885536e-02 5.58576491e-02 2.67194580e-02 8.55004028e-03 9.36245372e-03 7.73762685e-03
0.0312 6.25499204e-02 7.80970054e-02 4.70028354e-02 1.29377365e-02 1.43048034e-02 1.15706696e-02
0.0391 8.60580415e-02 1.03007127e-01 6.91089556e-02 1.69295308e-02 1.85011233e-02 1.53579384e-02
0.0469 1.12269621e-01 1.27741660e-01 9.67975831e-02 2.08736187e-02 2.28362292e-02 1.89110081e-02
0.0547 1.39861926e-01 1.57873205e-01 1.21850647e-01 2.48923611e-02 2.79206028e-02 2.18641194e-02
0.0625 1.73957370e-01 1.96539437e-01 1.51375304e-01 2.96606783e-02 3.34355997e-02 2.58857569e-02
0.0703 2.06124705e-01 2.29081543e-01 1.83167867e-01 3.42681279e-02 3.80498068e-02 3.04864490e-02
0.0781 2.41229314e-01 2.70804239e-01 2.11654389e-01 3.96854356e-02 4.48881320e-02 3.44827392e-02
0.0859 2.79444146e-01 3.10836849e-01 2.48051444e-01 4.54184514e-02 5.12762945e-02 3.95606083e-02
0.0938 3.15641579e-01 3.50975384e-01 2.80307774e-01 5.07246714e-02 5.69667159e-02 4.44826269e-02
0.1016 3.48156238e-01 3.80366036e-01 3.15946439e-01 5.59333421e-02 6.18466635e-02 5.00200207e-02
0.1094 3.87067086e-01 4.12332202e-01 3.61801969e-01 6.17814761e-02 6.69851536e-02 5.65777986e-02
0.1172 4.28375137e-01 4.51059670e-01 4.05690604e-01 6.86101064e-02 7.55598329e-02 6.16603799e-02
0.1250 4.61775747e-01 4.89606958e-01 4.33944536e-01 7.45359667e-02 8.29711090e-02 6.61008243e-02
0.1328 4.92285904e-01 5.23686579e-01 4.60885229e-01 7.97986321e-02 8.88294420e-02 7.07678223e-02
0.1406 5.20352924e-01 5.51386401e-01 4.89319447e-01 8.50816190e-02 9.49536137e-02 7.52096243e-02
0.1484 5.45408395e-01 5.70865321e-01 5.19951469e-01 8.99802119e-02 9.98230219e-02 8.01374018e-02
0.1562 5.78326517e-01 6.04246323e-01 5.52406712e-01 9.61723186e-02 1.07205602e-01 8.51390354e-02
0.1641 5.99065119e-01 6.29201090e-01 5.68929148e-01 1.00613079e-01 1.11804269e-01 8.94218898e-02
0.1719 6.27292162e-01 6.65933235e-01 5.88651090e-01 1.06265350e-01 1.18346987e-01 9.41837121e-02
0.1797 6.43493181e-01 6.83444386e-01 6.03541977e-01 1.11069793e-01 1.23987588e-01 9.81519988e-02
0.1875 6.57040864e-01 7.02355234e-01 6.11726494e-01 1.14703570e-01 1.27249647e-01 1.02157493e-01
0.1953 6.74962342e-01 7.33245755e-01 6.16678929e-01 1.19247056e-01 1.33159875e-01 1.05334237e-01
0.2031 6.92853457e-01 7.53204815e-01 6.32502098e-01 1.24113004e-01 1.37840624e-01 1.10385384e-01
0.2109 7.01771021e-01 7.65306043e-01 6.38235999e-01 1.28573700e-01 1.43176575e-01 1.13970826e-01
0.2188 7.05926716e-01 7.66173126e-01 6.45680307e-01 1.31471488e-01 1.45808745e-01 1.17134230e-01
0.2266 7.13948828e-01 7.69485768e-01 6.58411887e-01 1.34655282e-01 1.48933015e-01 1.20377548e-01
0.2344 7.12621206e-01 7.62503132e-01 6.62739280e-01 1.37373336e-01 1.51284099e-01 1.23462572e-01
0.2422 7.16065454e-01 7.69214863e-01 6.62916046e-01 1.39752315e-01 1.54634308e-01 1.24870322e-01
0.2500 7.10739863e-01 7.58005645e-01 6.63474081e-01 1.41346170e-01 1.56051057e-01 1.26641283e-01
0.2578 7.09124678e-01 7.56915216e-01 6.61334141e-01 1.43588382e-01 1.57754148e-01 1.29422616e-01
0.2656 6.97698551e-01 7.40929897e-01 6.54467206e-01 1.43303348e-01 1.57661568e-01 1.28945128e-01
0.2734 6.93386281e-01 7.40319020e-01 6.46453541e-01 1.44348056e-01 1.59066667e-01 1.29629445e-01
0.2812 6.84067142e-01 7.24959939e-01 6.43174346e-01 1.44973575e-01 1.58552250e-01 1.31394899e-01
0.2891 6.71236485e-01 7.10583897e-01 6.31889074e-01 1.44684467e-01 1.59229817e-01 1.30139117e-01
0.2969 6.52056229e-01 6.88030897e-01 6.16081561e-01 1.44129004e-01 1.58094185e-01 1.30163822e-01
0.3047 6.33355302e-01 6.75446274e-01 5.91264329e-01 1.42625578e-01 1.57075002e-01 1.28176154e-01
0.3125 6.14699769e-01 6.54276462e-01 5.75123076e-01 1.41654277e-01 1.55372675e-01 1.27935879e-01
0.3203 5.91488612e-01 6.25306091e-01 5.57671132e-01 1.39746201e-01 1.52651693e-01 1.26840709e-01
0.3281 5.73495018e-01 6.01200781e-01 5.45789256e-01 1.39148032e-01 1.51052622e-01 1.27243441e-01
0.3359 5.49237821e-01 5.74666415e-01 5.23809226e-01 1.37489930e-01 1.48756843e-01 1.26223017e-01
0.3438 5.25626695e-01 5.51379724e-01 4.99873666e-01 1.34946364e-01 1.46229859e-01 1.23662870e-01
0.3516 4.97701830e-01 5.20144575e-01 4.75259085e-01 1.31110601e-01 1.42492579e-01 1.19728623e-01
0.3594 4.72149828e-01 4.88985473e-01 4.55314183e-01 1.27914190e-01 1.39027290e-01 1.16801089e-01
0.3672 4.44934827e-01 4.59748460e-01 4.30121194e-01 1.24317089e-01 1.34734622e-01 1.13899557e-01
0.3750 4.15913430e-01 4.29245290e-01 4.02581570e-01 1.20606866e-01 1.30457680e-01 1.10756051e-01
0.3828 3.85786009e-01 3.97977644e-01 3.73594373e-01 1.16122647e-01 1.24794814e-01 1.07450479e-01
0.3906 3.57669240e-01 3.70365028e-01 3.44973452e-01 1.11202168e-01 1.19200478e-01 1.03203858e-01
0.3984 3.25478178e-01 3.37738482e-01 3.13217874e-01 1.05782913e-01 1.12975085e-01 9.85907407e-02
0.4062 2.94779179e-01 3.05293610e-01 2.84264747e-01 9.99657363e-02 1.06067474e-01 9.38639988e-02
0.4141 2.65655249e-01 2.75316752e-01 2.55993747e-01 9.38743114e-02 9.95189399e-02 8.82296830e-02
0.4219 2.35963084e-01 2.45470035e-01 2.26456133e-01 8.73440698e-02 9.25671928e-02 8.21209468e-02
0.4297 2.07367417e-01 2.16116307e-01 1.98618527e-01 8.03705938e-02 8.52956431e-02 7.54455445e-02
0.4375 1.79572292e-01 1.87663246e-01 1.71481338e-01 7.24500291e-02 7.64089557e-02 6.84911025e-02
0.4453 1.52787942e-01 1.59750447e-01 1.45825436e-01 6.46010518e-02 6.79360843e-02 6.12660193e-02
0.4531 1.26785302e-01 1.33547218e-01 1.20023386e-01 5.60644004e-02 5.88957444e-02 5.32330565e-02
0.4609 1.02208663e-01 1.08037491e-01 9.63798345e-02 4.74096332e-02 5.05019691e-02 4.43172973e-02
0.4688 7.88510330e-02 8.36751856e-02 7.40268804e-02 3.91898111e-02 4.19550112e-02 3.64246109e-02
0.4766 5.70055030e-02 6.11208067e-02 5.28901994e-02 3.08537949e-02 3.37252551e-02 2.79823346e-02
0.4844 3.65695532e-02 3.94027517e-02 3.37363548e-02 2.21823115e-02 2.39798992e-02 2.03847238e-02
0.4922 1.94458356e-02 2.11887758e-02 1.77028954e-02 1.35577972e-02 1.43975857e-02 1.27180087e-02
0.5000 1.21624444e-02 1.37196105e-02 1.06052782e-02 8.82460047e-03 9.72614468e-03 7.92305626e-03


==> Figures/Example3/d1/vareps_Z.dat <==
0.0000 7.97324319e-01 1.80502100e+00 1.00000000e-16 8.38977150e-03 1.79268041e-02 1.00000000e-16
0.0078 1.86821642e+00 2.90632637e+00 8.30106472e-01 8.66812013e-02 9.95680191e-02 7.37943836e-02
0.0156 2.65192674e+00 3.45073731e+00 1.85311618e+00 2.54668313e-01 2.79148392e-01 2.30188234e-01
0.0234 3.25042408e+00 3.87517871e+00 2.62566944e+00 3.76694870e-01 4.13241956e-01 3.40147784e-01
0.0312 3.73964791e+00 4.19901781e+00 3.28027801e+00 4.57543239e-01 5.10854897e-01 4.04231581e-01
0.0391 4.18585532e+00 4.53818237e+00 3.83352827e+00 5.12334076e-01 5.73386834e-01 4.51281317e-01
0.0469 4.70765009e+00 5.02005714e+00 4.39524304e+00 5.64607772e-01 6.33174322e-01 4.96041223e-01
0.0547 5.14330158e+00 5.43702752e+00 4.84957565e+00 6.05435830e-01 6.79883683e-01 5.30987978e-01
0.0625 5.57371030e+00 5.82863963e+00 5.31878097e+00 6.48534709e-01 7.24756987e-01 5.72312431e-01
0.0703 5.90827403e+00 6.13565306e+00 5.68089500e+00 6.85920292e-01 7.61883139e-01 6.09957445e-01
0.0781 6.27511988e+00 6.52767061e+00 6.02256914e+00 7.30287325e-01 8.14418169e-01 6.46156482e-01
0.0859 6.59181719e+00 6.86023286e+00 6.32340151e+00 7.73266631e-01 8.59227215e-01 6.87306048e-01
0.0938 6.81445498e+00 7.04100309e+00 6.58790688e+00 8.09744954e-01 8.90249749e-01 7.29240159e-01
0.1016 7.00126567e+00 7.24388153e+00 6.75864981e+00 8.49814641e-01 9.40664074e-01 7.58965209e-01
0.1094 7.13009019e+00 7.33852356e+00 6.92165682e+00 8.81599450e-01 9.74940852e-01 7.88258048e-01
0.1172 7.25867739e+00 7.45533810e+00 7.06201667e+00 9.15755832e-01 1.01075012e+00 8.20761540e-01
0.1250 7.36178112e+00 7.57463430e+00 7.14892794e+00 9.52115417e-01 1.05193694e+00 8.52293896e-01
0.1328 7.38419876e+00 7.61519541e+00 7.15320211e+00 9.76541096e-01 1.07707180e+00 8.76010397e-01
0.1406 7.40034876e+00 7.65780075e+00 7.14289677e+00 1.00163609e+00 1.10161534e+00 9.01656844e-01
0.1484 7.39781852e+00 7.66301514e+00 7.13262189e+00 1.02758433e+00 1.13148737e+00 9.23681293e-01
0.1562 7.37090130e+00 7.64127321e+00 7.10052938e+00 1.04735106e+00 1.15378226e+00 9.40919855e-01
0.1641 7.33501635e+00 7.61776344e+00 7.05226925e+00 1.07029795e+00 1.17800646e+00 9.62589442e-01
0.1719 7.27037477e+00 7.58369954e+00 6.95705001e+00 1.08361318e+00 1.19363815e+00 9.73588210e-01
0.1797 7.23136811e+00 7.52877604e+00 6.93396018e+00 1.10029949e+00 1.20607795e+00 9.94521027e-01
0.1875 7.15756168e+00 7.43656962e+00 6.87855375e+00 1.11443443e+00 1.21619735e+00 1.01267152e+00
0.1953 7.07501025e+00 7.37294705e+00 6.77707345e+00 1.12489775e+00 1.22626468e+00 1.02353082e+00
0.2031 6.96372142e+00 7.24221788e+00 6.68522495e+00 1.13128724e+00 1.23428725e+00 1.02828723e+00
0.2109 6.87272258e+00 7.14453460e+00 6.60091056e+00 1.13474656e+00 1.24163694e+00 1.02785619e+00
0.2188 6.75450487e+00 6.98798576e+00 6.52102398e+00 1.13962716e+00 1.24722749e+00 1.03202683e+00
0.2266 6.60959477e+00 6.82125658e+00 6.39793297e+00 1.13869793e+00 1.24479442e+00 1.03260145e+00
0.2344 6.39527721e+00 6.57660519e+00 6.21394924e+00 1.13253326e+00 1.23141057e+00 1.03365594e+00
0.2422 6.21221399e+00 6.39815077e+00 6.02627721e+00 1.13071116e+00 1.21977975e+00 1.04164258e+00
0.2500 6.03323164e+00 6.20672251e+00 5.85974077e+00 1.12862570e+00 1.22234623e+00 1.03490517e+00
0.2578 5.83847384e+00 5.99182569e+00 5.68512200e+00 1.11888270e+00 1.20877234e+00 1.02899307e+00
0.2656 5.68745270e+00 5.87909352e+00 5.49581188e+00 1.12017232e+00 1.20338800e+00 1.03695664e+00
0.2734 5.45674472e+00 5.59435967e+00 5.31912977e+00 1.11100019e+00 1.18674388e+00 1.03525650e+00
0.2812 5.26631536e+00 5.39592327e+00 5.13670746e+00 1.10191915e+00 1.17468647e+00 1.02915183e+00
0.2891 5.03929439e+00 5.14676207e+00 4.93182670e+00 1.09276558e+00 1.15267731e+00 1.03285386e+00
0.2969 4.83409576e+00 4.92975803e+00 4.73843350e+00 1.08024848e+00 1.13715914e+00 1.02333781e+00
0.3047 4.64519687e+00 4.72332191e+00 4.56707182e+00 1.07464803e+00 1.12349532e+00 1.02580075e+00
0.3125 4.42729287e+00 4.50867872e+00 4.34590702e+00 1.05989797e+00 1.11042273e+00 1.00937321e+00
0.3203 4.22905807e+00 4.32712771e+00 4.13098844e+00 1.04816508e+00 1.10014968e+00 9.96180488e-01
0.3281 3.99463034e+00 4.07834910e+00 3.91091158e+00 1.02544544e+00 1.07831544e+00 9.72575433e-01
0.3359 3.76980174e+00 3.86312274e+00 3.67648073e+00 1.00231825e+00 1.06366793e+00 9.40968573e-01
0.3438 3.55942857e+00 3.65027803e+00 3.46857911e+00 9.85438770e-01 1.04145118e+00 9.29426365e-01
0.3516 3.37120941e+00 3.46612959e+00 3.27628922e+00 9.73269618e-01 1.02768381e+00 9.18855423e-01
0.3594 3.16855514e+00 3.25601902e+00 3.08109126e+00 9.55542481e-01 1.00471945e+00 9.06365511e-01
0.3672 2.96933353e+00 3.05292509e+00 2.88574197e+00 9.33528620e-01 9.83947232e-01 8.83110008e-01
0.3750 2.76383371e+00 2.86174017e+00 2.66592725e+00 9.04720443e-01 9.55108768e-01 8.54332119e-01
0.3828 2.56682577e+00 2.65795001e+00 2.47570153e+00 8.78666216e-01 9.37655006e-01 8.19677426e-01
0.3906 2.38239353e+00 2.46548262e+00 2.29930443e+00 8.53321958e-01 9.15384886e-01 7.91259029e-01
0.3984 2.19947574e+00 2.26297325e+00 2.13597823e+00 8.26556802e-01 8.80480382e-01 7.72633221e-01
0.4062 2.02346989e+00 2.07499870e+00 1.97194107e+00 7.93691301e-01 8.44211522e-01 7.43171080e-01
0.4141 1.85085092e+00 1.90392887e+00 1.79777296e+00 7.60326701e-01 8.09534068e-01 7.11119335e-01
0.4219 1.68036293e+00 1.72704237e+00 1.63368349e+00 7.20347589e-01 7.64053478e-01 6.76641700e-01
0.4297 1.51888905e+00 1.57838288e+00 1.45939521e+00 6.78687495e-01 7.21891906e-01 6.35483084e-01
0.4375 1.37262162e+00 1.43197840e+00 1.31326484e+00 6.39980382e-01 6.75910060e-01 6.04050703e-01
0.4453 1.22926430e+00 1.29524735e+00 1.16328124e+00 5.94895935e-01 6.30837126e-01 5.58954744e-01
0.4531 1.09139354e+00 1.15941077e+00 1.02337632e+00 5.43831342e-01 5.84807034e-01 5.02855651e-01
0.4609 9.70297742e-01 1.03559808e+00 9.04997399e-01 4.97330910e-01 5.29773062e-01 4.64888758e-01
0.4688 8.40869564e-01 8.91053203e-01 7.90685925e-01 4.45230070e-01 4.70339032e-01 4.20121107e-01
0.4766 7.02075124e-01 7.34532298e-01 6.69617949e-01 3.94910848e-01 4.16974662e-01 3.72847035e-01
0.4844 5.40496480e-01 5.76970459e-01 5.04022502e-01 3.35189465e-01 3.57709552e-01 3.12669378e-01
0.4922 4.03890380e-01 4.37992141e-01 3.69788619e-01 2.05877608e-01 2.30589054e-01 1.81166162e-01
0.5000 4.00582402e+00 4.44020820e+00 3.57143984e+00 2.38583606e-02 5.70138472e-02 1.00000000e-16

